Revisiting Efficient Multi-Step Nonlinearity Compensation with Machine Learning: An Experimental Demonstration

Efficient nonlinearity compensation in fiber-optic communication systems is considered a key element to go beyond the "capacity crunch''. One guiding principle for previous work on the design of practical nonlinearity compensation schemes is that fewer steps lead to better systems. In this paper, we challenge this assumption and show how to carefully design multi-step approaches that provide better performance--complexity trade-offs than their few-step counterparts. We consider the recently proposed learned digital backpropagation (LDBP) approach, where the linear steps in the split-step method are re-interpreted as general linear functions, similar to the weight matrices in a deep neural network. Our main contribution lies in an experimental demonstration of this approach for a 25 Gbaud single-channel optical transmission system. It is shown how LDBP can be integrated into a coherent receiver DSP chain and successfully trained in the presence of various hardware impairments. Our results show that LDBP with limited complexity can achieve better performance than standard DBP by using very short, but jointly optimized, finite-impulse response filters in each step. This paper also provides an overview of recently proposed extensions of LDBP and we comment on potentially interesting avenues for future work.

==> clsbibfiles/bibused.txt <==
@book{AGRAWAL201327,
title = "Nonlinear Fiber Optics",
publisher = "Academic Press",
edition = "5th",
address = "Boston",
pages = "27 - 56",
year = "2013",
series = "Optics and Photonics",
issn = "15575837",
doi = "https://doi.org/10.1016/B978-0-12-397023-7.00002-4",
author = "Govind Agrawal"
}

@article{Sinkin2002,
author={O. V. {Sinkin} and R. {Holzlohner} and J. {Zweck} and C. R. {Menyuk}}, 
journal={Journal of Lightwave Technology}, 
title={Optimization of the split-step {Fourier} method in modeling optical-fiber communications systems}, 
year={2003}, 
volume={21}, 
number={1}, 
pages={61-68}, 
doi={10.1109/JLT.2003.808628}, 
ISSN={0733-8724}, 
month={Jan.},}


@INPROCEEDINGS{Secondini2015, 
author={M. {Secondini} and S. {Rommel} and F. {Fresi} and E. {Forestieri} and G. {Meloni} and L. {Poti}}, 
booktitle={2015 International Conference on Optical Network Design and Modeling (ONDM)}, 
title={Coherent {100G} nonlinear compensation with single-step digital backpropagation}, 
year={2015}, 
volume={}, 
number={}, 
pages={63-67}, 
month = {May},
doi={10.1109/ONDM.2015.7127275}, 
ISSN={},}


@article{Keykhosravi2018,
archivePrefix = {arXiv},
arxivId = {1708.08320},
author = {Keykhosravi, Kamran and Tavana, Morteza and Agrell, Erik and Durisi, Giuseppe},
doi = {10.1109/TCOMM.2018.2811811},
eprint = {1708.08320},
issn = {00906778},
journal = {IEEE Transactions on Communications},
number = {7},
pages = {2994--3005},
publisher = {IEEE},
title = {{Demodulation and detection schemes for a memoryless optical WDM channel}},
volume = {66},
month = {Jul.},
year = {2018}
}


@INPROCEEDINGS{Amari2015, 
author={A. {Amari} and P. {Ciblat} and Y. {Jaouën}}, 
booktitle={2014 48th Asilomar Conference on Signals, Systems and Computers}, 
title={Fifth-order {Volterra} series based nonlinear equalizer for long-haul high data rate optical fiber communications}, 
year={2014}, 
volume={}, 
number={}, 
pages={1367-1371}, 
doi={10.1109/ACSSC.2014.7094684}, 
ISSN={1058-6393}, 
month={Nov.},}




@INPROCEEDINGS{Yan2011, 
author={W. {Yan} and Z. {Tao} and L. {Dou} and L. {Li} and S. {Oda} and T. {Tanimura} and T. {Hoshida} and J. C. {Rasmussen}}, 
booktitle={European Conference and Exhibition on Optical Communication (ECOC)}, 
title={Low complexity digital perturbation back-propagation}, 
year={2011}, 
volume={}, 
month = {Sep.},
number={}, 
doi={}, 
ISSN={1550-381X}, 
}


@article{Liu2013,
author = {Liu, Xiang and Chraplyvy, A R and Winzer, P J and Tkach, R W and Chandrasekhar, S},
doi = {10.1038/nphoton.2013.109},
isbn = {1749-4885 1749-4893},
issn = {17494885},
journal = {Nature Photonics},
number = {7},
pages = {560--568},
title = {{Phase-conjugated twin waves for communication beyond the Kerr nonlinearity limit}},
volume = {7},
month = {May},
year = {2013}
}


@article{Forestieri2001,
author = {Forestieri, E. and Prati, G.},
doi = {10.1109/50.964067},
issn = {07338724},
journal = {Journal of Lightwave Technology},
keywords = {Bandwidth compression,Codes,Optical fiber communication,Optical fiber dispersion,Optical modulation,Optical propagation in dispersive media},
number = {11},
pages = {1675--1684},
title = {{Novel optical line codes tolerant to fiber chromatic dispersion}},
volume = {19},
month = {Nov.},
year = {2001}
}


@article{Ghozlan2017,
archivePrefix = {arXiv},
arxivId = {1503.03124},
author = {Ghozlan, Hassan and Kramer, Gerhard},
doi = {10.1109/TIT.2017.2741470},
eprint = {1503.03124},
isbn = {9781479913534},
issn = {00189448},
journal = {IEEE Transactions on Information Theory},
number = {10},
pages = {6440--6456},
title = {{Models and information rates for multiuser optical fiber channels with nonlinearity and dispersion}},
volume = {63},
month = {Oct.},
year = {2017}
}



@article{Turitsyn2003,
  title = {Information Capacity of Optical Fiber Channels with Zero Average Dispersion},
  author = {Turitsyn, K. S. and Derevyanko, S. A. and Yurkevich, I. V. and Turitsyn, S. K.},
  journal = {Phys. Rev. Lett.},
  volume = {91},
  issue = {20},
  pages = {203901-1---203901-4},
  numpages = {4},
  month = {Nov.},
  year = {2003},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.91.203901}
}

@INPROCEEDINGS{Keykhosravi2017, 
author={K. {Keykhosravi} and G. {Durisi} and E. {Agrell}}, 
booktitle={European Conference on Optical Communication (ECOC)},
title={A Tighter Upper Bound on the Capacity of the Nondispersive Optical Fiber Channel}, 
year={2017}, 
volume={}, 
number={}, 
doi={10.1109/ECOC.2017.8345974}, 
ISSN={}, 
month={Sep.},}



@ARTICLE{Narimanov2002, 
author={E. E. {Narimanov} and P. {Mitra}}, 
journal={Journal of Lightwave Technology}, 
title={The channel capacity of a fiber optics communication system: perturbation theory}, 
year={2002}, 
volume={20}, 
number={3}, 
pages={530-537}, 
doi={10.1109/50.989004}, 
ISSN={0733-8724}, 
month={Mar.},}


@ARTICLE{Xiang2011, 
author={L. {Xiang} and X. P. {Zhang}}, 
journal={Journal of Lightwave Technology}, 
title={The Study of Information Capacity in Multispan Nonlinear Optical Fiber Communication Systems Using a Developed Perturbation Technique}, 
year={2011}, 
volume={29}, 
number={3}, 
pages={260-264}, 
ISSN={0733-8724}, 
month={Feb.},}




@article{Beygi:11,
author = {Lotfollah Beygi and Erik Agrell and Magnus Karlsson and Pontus Johannisson},
journal = {J. Lightwave Technol.},
keywords = {Dispersion; Modulation; Phase noise; Polarization; Self phase modulation; Statistics},
number = {16},
pages = {2379--2386},
publisher = {OSA},
title = {Signal Statistics in Fiber-Optical Channels With Polarization Multiplexing and            Self-Phase Modulation},
volume = {29},
month = {Aug.},
year = {2011}
}



@article{Vannucci2002,
author = {Vannucci, A. and Serena, P. and Bononi, A.},
doi = {10.1109/JLT.2002.800376},
issn = {0733-8724},
journal = {Journal of Lightwave Technology},
number = {7},
pages = {1102--1112},
title = {{The RP method: a new tool for the iterative solution of the nonlinear Schödinger equation}}, 
month = {Jul.},
volume = {20},
year = {2002}
}


@incollection{Forestieri2005,
address = {Boston},
author = {Forestieri, E and Secondini, M},
doi = {10.1007/b100765},
editor = {Forestieri, Enrico},
  title        = {Solving the nonlinear {Schrödinger}
equation},
  booktitle    = {Optical Communication Theory and Techniques},
publisher = {Springer US},
year = {2005},
  pages        = {3--11},
  edition      = 1,
}



@INPROCEEDINGS{Ghozlan2010, 
author={H. {Ghozlan} and G. {Kramer}}, 
booktitle={2010 IEEE International Symposium on Information Theory}, 
title={Interference focusing for mitigating cross-phase modulation in a simplified optical fiber model}, 
year={2010}, 
volume={}, 
number={}, 
pages={2033-2037}, 
doi={10.1109/ISIT.2010.5513376}, 
ISSN={2157-8095}, 
month={June},}



@ARTICLE{Keykhosravi2017Bounds,
       author = {{Keykhosravi}, Kamran and {Durisi}, Giuseppe and {Agrell}, Erik},
        title = "{Bounds on the per-sample capacity of zero-dispersion simplified fiber-optical channel models}",
      journal = {arXiv e-prints},
     keywords = {Computer Science - Information Theory},
         year = "2018",
        month = "Sep.",
          eid = {arXiv:1708.03102v2},
        pages = {arXiv:1708.03102v2},
archivePrefix = {arXiv},
       eprint = {1708.03102},
 primaryClass = {cs.IT},
       adsurl = {https://ui.adsabs.harvard.edu/\#abs/2017arXiv170803102K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Ghazisaeidi2017,
archivePrefix = {arXiv},
arxivId = {1704.06461},
author = {Ghazisaeidi, Amirhossein},
doi = {10.1109/JLT.2017.2764497},
eprint = {1704.06461},
file = {:C$\backslash$:/Users/20176651/Documents/08074751.pdf:pdf},
issn = {07338724},
journal = {Journal of Lightwave Technology},
keywords = {First-order regular perturbation,multi-channel digital backpropagation,nonlinear signal-noise interaction},
number = {23},
pages = {5150--5175},
title = {{A theory of nonlinear interactions between signal and amplified spontaneous emission noise in coherent wavelength division multiplexed systems}},
volume = {35},
month = {Dec.},
year = {2017}
}



@article{Peddanarappagari1997,
author = {Peddanarappagari, Kumar V. and Brandt-Pearce, Ma{\"{i}}t{\'{e}}},
doi = {10.1109/50.643545},
file = {:C$\backslash$:/Users/20176651/Documents/00643545.pdf:pdf},
issn = {07338724},
journal = {Journal of Lightwave Technology},
keywords = {Fiber nonlinearity,Fiber optic communications,Frequency domain analysis,Schr{\"{o}}dinger equation,Volterra series},
number = {12},
pages = {2232--2241},
title = {{Volterra series transfer function of single-mode fibers}},
volume = {15},
month = {Dec.},
year = {1997}
}



@article{Irukulapati2014,
author = {Irukulapati, Naga V. and Wymeersch, Henk and Johannisson, Pontus and Agrell, Erik},
doi = {10.1109/TCOMM.2014.2362534},
isbn = {9789173851367},
issn = {00906778},
journal = {IEEE Transactions on Communications},
keywords = {Digital backpropagation,factor graphs,near- MAP detector,nonlinear compensation,optical communications},
number = {11},
pages = {3956--3968},
title = {{Stochastic digital backpropagation}},
volume = {62},
month = {Nov.},
year = {2014}
}






==> sections/drafttext.txt <==
%By considering
% \begin{equation}
%     \ba(z) = \left[ \begin{array}{cc}
%     \alpha_{xx}(z) & \alpha_{xy}(z) \\
%     \alpha_{yx}(z) & \alpha_{yy}(z)
%     \end{array}\right],
% \end{equation}
% To solve \eqref{eq:attdiff}, we first assume the propagation of the field $\bE$ in a step inside the fiber, without considering PDL effects. In this case, $\ba(z)$ can be simplified to $\alpha(z)\bI$, where $\alpha(z) \in \mathbb{R}$ and $\bI$ is the $2 \times 2$ identity matrix. Thus, the solution of \eqref{eq:attdiff} at the initial condition $\bE(\cdot,z')$ is given by
% \begin{align}\notag
%     \bE(t,z) &= e^{-\frac{1}{2}\int_{z'}^z \alpha(u)\text{d}u}\bE(t,z') .
%     \label{eq:attsol}
% \end{align}

% In the presence of PDL, the field $\bE$ is submitted to a random rotation in the Jones space and different attenuation/amplification in each polarization. In this case, the assumption $\ba(z)=\alpha(z)\bI$ is not valid. 


%the attenuation effect is modeled as a random rotation in the Jones space and different attenuation/amplification in each polarization. This operation is present at each PDL device in the fiber link. For example, considering the EDFA as a source of PDL, the output $\br$ of a fiber span of length $L$, after amplification, is modeled as




% $\alpha(u)$ can be further simplified to a constant $\alpha \in \mathbb{R}$ in lumped amplification systems




% We chose to keep $\bLam$ is a general form to be able to account for polarization dependent effects, such as PDL. In the absence of PDL and considering a lumped amplification system, $\ba$ can be represented within the fiber span as a one dimensional constant $\alpha \in \mathbb{R}$, which simplifies the expression for $\bLam$ in the SSFM simulations to 
% \begin{equation}
%     \Lambda(z_k|z_{k-1}) =  e^{-\frac{1}{2}\alpha \Delta z_k} \in \mathbb{R}.
% \end{equation}
% In the presence of PDL, $\bLam$ accounts for a random rotation in the Jones space and a different attenuation/amplification in each polarization. This effect is modeled at each PDL device in the fiber link. For example, considering the EDFA as a source of PDL, the output $\br$ of a fiber span of length $L$, after amplification, is modeled as
% \begin{equation}
%     \br = e^{\frac{1}{2}\alpha L} \bUJ \left[\begin{array}{cc}
%         \sqrt{1+\Gamma} & 0 \\
%         0 & \sqrt{1-\Gamma}
%     \end{array}\right] \overline{\bUJ}  \bu(L),
% \end{equation}
% where $\bUJ \in \text{SU}(2)$ is a random matrix accounting for a uniform rotation in the Strokes space, $\overline{\bUJ}$ is the transpose conjugate of $\bUJ$, and $\Gamma$ is related to the PDL power unbalance between the two polarizations.  



==> tikz/avg_SNR_PCG_independent.txt <==
Power	EDC	DBP_1_optimized	DBP_3_optimized	LDBP_1_symmetric	LDBP_1_445_train	LDBP_3_symmetric	LDBP_3_symmetric_pruned	LDBP_3_symmetric_even	
-5.000000e+00	 1.560432e+01	 1.570728e+01	 1.571953e+01	 1.571315e+01	 1.571298e+01	 1.571563e+01	 1.568880e+01	 1.571566e+01
-4.500000e+00	 1.588699e+01	 1.602296e+01	 1.603849e+01	 1.603090e+01	 1.603037e+01	 1.603541e+01	 1.600716e+01	 1.603546e+01
-4.000000e+00	 1.622018e+01	 1.640819e+01	 1.642889e+01	 1.641893e+01	 1.641829e+01	 1.642602e+01	 1.639557e+01	 1.642617e+01
-3.500000e+00	 1.648951e+01	 1.674207e+01	 1.676979e+01	 1.675712e+01	 1.675615e+01	 1.676854e+01	 1.673537e+01	 1.676869e+01
-3.000000e+00	 1.674095e+01	 1.708952e+01	 1.712809e+01	 1.711201e+01	 1.711132e+01	 1.712548e+01	 1.708599e+01	 1.712561e+01
-2.500000e+00	 1.697916e+01	 1.745345e+01	 1.750657e+01	 1.748602e+01	 1.748444e+01	 1.750800e+01	 1.746037e+01	 1.750819e+01
-2.000000e+00	 1.705172e+01	 1.766290e+01	 1.773235e+01	 1.770527e+01	 1.770319e+01	 1.773347e+01	 1.768036e+01	 1.773369e+01
-1.500000e+00	 1.715282e+01	 1.794524e+01	 1.803597e+01	 1.800110e+01	 1.799823e+01	 1.803711e+01	 1.797411e+01	 1.803745e+01
-1.000000e+00	 1.714281e+01	 1.820524e+01	 1.833130e+01	 1.828484e+01	 1.828148e+01	 1.833302e+01	 1.825436e+01	 1.833376e+01
-5.000000e-01	 1.703972e+01	 1.834679e+01	 1.850696e+01	 1.844815e+01	 1.844408e+01	 1.851033e+01	 1.841811e+01	 1.851077e+01
 0.000000e+00	 1.684176e+01	 1.848962e+01	 1.870039e+01	 1.862480e+01	 1.861908e+01	 1.870702e+01	 1.859341e+01	 1.870765e+01
 5.000000e-01	 1.660310e+01	 1.859279e+01	 1.886216e+01	 1.876416e+01	 1.875676e+01	 1.886872e+01	 1.873000e+01	 1.886908e+01
 1.000000e+00	 1.615602e+01	 1.867241e+01	 1.904122e+01	 1.891154e+01	 1.890303e+01	 1.904874e+01	 1.887392e+01	 1.905066e+01
 1.500000e+00	 1.576772e+01	 1.867020e+01	 1.912153e+01	 1.896062e+01	 1.894837e+01	 1.913090e+01	 1.891625e+01	 1.913171e+01
 2.000000e+00	 1.522478e+01	 1.864485e+01	 1.922601e+01	 1.901958e+01	 1.900423e+01	 1.923842e+01	 1.896964e+01	 1.923963e+01
 2.500000e+00	 1.459649e+01	 1.853922e+01	 1.927653e+01	 1.901449e+01	 1.899509e+01	 1.929274e+01	 1.895600e+01	 1.929453e+01
 3.000000e+00	 1.388173e+01	 1.832104e+01	 1.923272e+01	 1.890652e+01	 1.888234e+01	 1.924693e+01	 1.883114e+01	 1.924887e+01
 3.500000e+00	 1.312801e+01	 1.801653e+01	 1.912726e+01	 1.872840e+01	 1.869888e+01	 1.914117e+01	 1.863194e+01	 1.914294e+01
 4.000000e+00	 1.233697e+01	 1.765165e+01	 1.898919e+01	 1.850854e+01	 1.847009e+01	 1.900543e+01	 1.839784e+01	 1.900608e+01
 4.500000e+00	 1.144782e+01	 1.714417e+01	 1.874098e+01	 1.816306e+01	 1.811639e+01	 1.875363e+01	 1.800933e+01	 1.875455e+01
 5.000000e+00	 1.049388e+01	 1.658007e+01	 1.850698e+01	 1.779561e+01	 1.773832e+01	 1.851871e+01	 1.760547e+01	 1.852177e+01
 5.500000e+00	 9.528887e+00	 1.594161e+01	 1.823510e+01	 1.738061e+01	 1.731163e+01	 1.824045e+01	 1.713196e+01	 1.824437e+01
 6.000000e+00	 8.546402e+00	 1.513023e+01	 1.774593e+01	 1.676415e+01	 1.668146e+01	 1.774640e+01	 1.643277e+01	 1.775012e+01


==> tikz/finetunning.tikz <==
\colorlet{color1}{blue!20!white}
\colorlet{color2}{green!30!white}
\colorlet{color3}{red!20!white}
\colorlet{color4}{yellow!20!white}
\definecolor{Cgreen}{RGB}{44 160 44}
% \newlength{\hsep}
\setlength{\hsep}{7ex}

\tikzstyle{Cir} = [draw, circle, 
minimum size=0.5em]


\tikzstyle{Cir} = [draw, circle, 
    minimum size=2em]



\begin{tikzpicture}[font=\normalsize,
>=stealth,auto,
block/.style={rectangle,thick,draw,inner sep=2pt,minimum width=1\hsep, minimum height=1.0\hsep,font=\footnotesize,rounded corners}, %block def for transmitter/receiver
line1/.style = {draw, thick,->,rounded corners},
amp/.style = {regular polygon,thick, regular polygon sides=3,
              draw, fill=white, text width=1.5em,
              inner sep=0em, outer sep=0mm,
              shape border rotate=-90}]

% \coordinate (Fiber); % 
% \coordinate [left=0.4 of Fiber] (Brack1);
% \coordinate [right=2 of Fiber] (AmpC);
% \coordinate [right=1 of AmpC] (Brack2);

% \coordinate [below left= 1.1 and 0.5 of Brack1] (NspC);
% \coordinate [below right = 0.575 and 0.5 of Fiber] (SpanSize);
% \coordinate [right=1\hsep of Fiber] (RRCC); 
% \coordinate [left=1.5\hsep of RRCC] (QAMC);

% \coordinate [right=.7\hsep of Brack2] (BRICKC); 
% \coordinate [right=1.4\hsep of BRICKC] (DBPC); 
% \coordinate [right=1.5\hsep of DBPC] (MFC); 
% \coordinate [right=1.7\hsep of MFC] (QAMDC);

% \coordinate [below right = 0.2 and 0.52 of Fiber] (Pol);

% \coordinate [below right = 0.74 and 2 of BRICKC] (Samp);
% \coordinate [below right = 1.1 and 0.825 of BRICKC] (Samp1);
% \coordinate [above right = 0.8 and 0.825 of BRICKC] (Samp2);

% \coordinate [below right = 0.74 and 2 of RRCC] (OpD);
% \coordinate [below right = 1.1 and 0.69 of RRCC] (OpD1);
% \coordinate [above right = 0.8 and 0.69 of RRCC] (OpD2);
% \coordinate [below right = -0.025 and 2.575 of OpD1] (OpDT);

%\coordinate [above = 0.7 of BRICKC] (BWBW);

% \coordinate [right=1\hsep of QAMDC] (RO);
% \coordinate [left=1.075\hsep of QAMC] (LO);


% \coordinate [above left=1.5\hsep and .85\hsep of QAMC] (R11);
% \coordinate [below right=1.25\hsep and .75\hsep of QAMDC] (R12); 
% \coordinate [above left=1.125\hsep and .7\hsep of RRCC] (R21);
% \coordinate [below right=1.125\hsep and .85\hsep of MFC] (R22); 
% \coordinate [above right=1.3\hsep and 0\hsep of Brack2] (PRFBC);
% \coordinate [below=.35\hsep of PRFBC] (SNRC);

%--------------------------------------------------------------------------------------------------%


% \node[block,align=center,fill=color1] (RRC) at (Fiber) {};

% \node at (SpanSize) {\small{$L_a$~km SSMF}};
% \node at (Pol) {\small{2 Pol.}};
%\node at (BWBW) {\footnotesize{$50$ GHz}};
%\node at (NspC) {$N_{sp}\times$};

 % receiver block
% \node[block,align=center,fill=color3,anchor=west] (QAM) at (QAMC) {Receiver \\ Front End \\ IQ Comp.};

% \node[block,align=center,fill=color1,anchor=west] (RRC) at ($(QAM.east)+(0.7,0)$) {Resampling \\ 2 Samp/sym};

% \node[block,align=center,fill=color2,anchor=west] (BRICK) at ($(RRC.east)+(0.7,0)$) {Frequency \\ Offset \\ Compensation};

% \node (BRICK) at (0,0) {$s_{\text{FO}}(t)$};

\node[block,align=center,anchor=west] (LDBP) at (0,0) { LDBP };

% \node[block,align=center,fill=color3] (MF) at ($(DBP.east)+(1.35,0)$) {Matched\\ Filter};
\node[block,align=center,anchor=west] (QAMD) at ($(LDBP.east)+(0.35,0)$) {Matched \\ Filter};

\node[block,align=center,anchor=west] (TAS) at ($(QAMD.east)+(0.35,0)$) {MIMO};

\node[block,align=center,anchor=west] (DSCPE) at ($(TAS.east)+(0.35,0)$) {Downsampling \& \\
Constant Phase\\
Estimation};

\node[block,align=center,anchor=west] (SNRBL) at ($(DSCPE.east)+(0.35,0)$) {SNR \\ Estimation};
% \node at (PRFBC) {BER};
% \node at (SNRC) {SNR};


\node[block,align=center,anchor=west] (Const) at ($(LDBP)+(-0.2,-1.75)$) {\includegraphics[]{tikz/16qamconst.pdf}};
\node[align=center] at  ($(Const)+(0,-1.1)$) {\footnotesize{Transmitted }\\ [-0.55ex] \footnotesize{Symbols}};






\node (Mul) [minimum width=1,circle,draw,anchor=west] at ($(Const.east)+(.35,0)$){};
%\node[rotate = -90] at (Brack1) {$\underbrace{\hspace{2cm}}$};
%\node[rotate = 90] at (Brack2) {$\underbrace{\hspace{2cm}}$};
\node[block,align=center,anchor=west] (PNC) at ($(Mul.east)+(.35,0)$) {\includegraphics[scale=2.55]{tikz/phasenoiseconst.pdf}};

\node at (Mul) {$\times$};

\node[block,align=center,anchor=west] (TA) at ($(PNC.east)+(.35,0)$) {Time \\ Alignment};


\draw [draw,->,thick] (Const.east) -- node [midway,above] {} (Mul);
\draw [draw,->,thick] (Mul.east) -- node [midway,above] {} (PNC);
\draw [draw,->,thick] (PNC.east) -- node [midway,above] {} (TA);

\draw [draw,thick,blue] (TA.east) -- (TA.east-|DSCPE.south);
\draw [draw,->,thick,blue] (TA.east-|DSCPE.south) -- (DSCPE);
\draw [draw,thick,blue] (TA.east-|DSCPE.south) -- (TA-|SNRBL);
\draw [draw,->,thick,blue] (TA-|SNRBL) -- (SNRBL);

\coordinate (UPSNR) at ($(SNRBL.north)+(0,0.5)$);

\draw [draw,thick,red!70!black] (SNRBL.north) -- (UPSNR);

\draw [draw,thick,red!70!black] ($(SNRBL.north)+(0,0.5)$) -- (LDBP.north|-UPSNR);

\draw [draw,thick,->,red!70!black] (LDBP.north|-UPSNR) -- (LDBP.north);


\coordinate (MS) at ($(Mul.south)-(0,1)$);
\coordinate (EX) at ($(MS)+(0.5,0)$);


\draw [draw,thick,->] (MS) -- (Mul.south) ;
\draw [draw,thick] (EX) -- (MS);

\node at ($(EX)+(0.55,0.1)$) {$e^{- \jmath \hat{\phi}_i}$};

% \draw [draw,->,thick] (Const.east) -- node [midway,above] {} (Mul);

% \draw [draw,->,thick] ($(QAM.west)+(-0.5,0)$) -- node [midway,above] {} (QAM);
% \draw [draw,->,thick] (QAM) -- node [midway,above] {} (RRC);

% \draw [draw,->,thick] (RRC) -- node [midway,above] {} (BRICK);

% \draw [draw,->,thick] (BRICK) -- node [midway,above] {} (LDBP);
\draw [draw,->,thick] (LDBP) -- node [midway,above] {} (QAMD);
% \draw [draw,->,thick] (MF) -- node [midway,above] {} (QAMD);
\draw [draw,->,thick] (QAMD) -- node [midway,above] {} (TAS);

\draw [draw,->,thick] (TAS) -- node [midway,above] {} (DSCPE);

\draw [draw,->,thick] (DSCPE) -- node [midway,above] {} (SNRBL);

\draw [draw,->,thick] (DSCPE) -- node [midway,above] {} (SNRBL);




\draw[green!50!black,dashed,rounded corners,very thick] ($(LDBP.west)+(-0.1,1.25)$) rectangle ($(SNRBL.east)+(0.1,-0.9)$);

\coordinate (TRN) at ($($(LDBP.west)+(-0.2,1.25)$)!0.5!($(SNRBL.east)+(0.2,-0.9)$)$);


\node at ($(TRN)+(0,1.3)$) {\footnotesize{Training}};









\end{tikzpicture}

==> tikz/results_backup.tikz <==
%\newcommand{\lsp}{$\,\,$}
\newcommand{\lsp}{}
\begin{tikzpicture}
\pgfplotsset{
compat=1.11,
legend image code/.code={
\draw[mark repeat=2,mark phase=2]
plot coordinates {
(0cm,0cm)
(0.15cm,0cm)        %% default is (0.3cm,0cm)
(0.3cm,0cm)         %% default is (0.6cm,0cm)
};%
}
}
\begin{axis}[
%y filter/.code={\pgfmathparse{#1/100}\pgfmathresult},
xlabel = Transmitted power $P$ (dBm),
ylabel = Effective SNR (dB),
xmin = -5.0, xmax = 6.0,
ymin = 15, ymax = 20.5,
ytick distance = 1,
width=8.7cm, height=7.5cm,
grid = both,
every axis plot/.append style={thick},
legend cell align={left},
%legend style={inner sep=2pt},
legend style={at={(0.02,0.98)},anchor=north west, nodes={scale=0.85, transform shape}}
]

%\addlegendimage{color=white, circle marker, mark options={red, solid, fill=white, mark size=1.6pt}}
%\addlegendimage{only marks, square marker, color=blue}
%\addlegendimage{only marks, diamond marker, color=green!50!black}

%\addplot[color = red, circle marker, dashed] table[]{tikz/results_sim_edc.txt};
%\addlegendentry{\lsp CDC}

%\addplot[color = blue, square marker, dashed] table[]{tikz/results_sim_dbp.txt};
%\addlegendentry{\lsp DBP}

%\addplot[color = green!50!black, diamond marker, dashed] table[]{tikz/results_sim_ldbp.txt};
%\addlegendentry{\lsp LDBP}



% \addplot[color = red, circle marker,each nth point=2] table[]{tikz/results_exp_edc2.txt};
% \addlegendentry{EDC}


% \addplot[color = black!50!red, square marker,each nth point=2] table[]{tikz/results_ssfm_filtertaps.txt};

%\addplot[color = black!50!red, square marker,each nth point=2] table[]{tikz/results_ssfm_filtertaps_M2.txt};


% \addplot[color = blue, square marker,each nth point=2] table[]{tikz/results_exp_dbp2.txt};
%\addlegendentry{DBP}

%  \addplot[color = blue, square marker,each nth point=2] table[]{tikz/results_exp_DBP10_new.txt};

%\addplot[color = blue, square marker,each nth point=2] table[]{tikz/results_exp_DBP10_M2.txt};
% \addlegendentry{\lsp DBP, $3$ StPS}


% \addplot[color = yellow!50!red, square marker,each nth point=2] table[]{tikz/results_exp_filtertaps.txt};


%\addplot[color = green!50!black, diamond marker,each nth point=2] table[]{tikz/results_exp_filtertaps_M2.txt};
% \addplot[color = green!50!black, diamond marker,each nth point=2] table[]{tikz/results_exp_ldbp_eco.txt};
% \addlegendentry{\lsp LDBP, $3$ StPS, $445$ total taps}


\addplot[color = red, circle marker,each nth point=2] table[]{tikz/results_random_EDC.txt};
\addlegendentry{EDC}

\addplot[color = blue, square marker,each nth point=2] table[]{tikz/results_random_DBP3.txt};
\addlegendentry{\lsp DBP, $3$ StPS}

\addplot[color = green!50!black, diamond marker,each nth point=2] table[]{tikz/results_random_LDBP3.txt};
\addlegendentry{\lsp LDBP, $3$ StPS}

%, $445$ total taps <- this is actually not correct


% \addplot[color = yellow!30!black, diamond marker,each nth point=2] table[]{tikz/results_random_trainedSym.txt};
% \addlegendentry{\lsp LDBP, $3$ StPS, $445$ total taps (symmetric)}

% \addplot[color = yellow!50!black, diamond marker,each nth point=2,dashed] table[]{tikz/results_random_symtaps.txt};
% \addlegendentry{\lsp Pre-trained LDBP, $3$ StPS, $445$ total taps}

%\addplot[color = black, dotted] table[]{tikz/results_sim_linear.txt};

%\addplot[color = black, dotted] table[]{tikz/results_exp_linear.txt};
%\addlegendentry{linear SNR}
%\node[fill=white, inner sep=0.4pt, rotate=90] at (5, 12) {test};%

%\node[inner sep=1.7pt, fill=white] (std) at (-3.5, 20.3) {\footnotesize simulations};

%\node[inner sep=1.7pt, fill=white] (std) at (-3.5, 20.3) {\footnotesize\begin{tabular}{c} simulations \\ w/o hardware \\ impairments \end{tabular}};

%\draw[black] (-2.4, 19.0) [partial ellipse=60:300:.10cm and 0.35cm];%

%\node[inner sep=1.7pt, fill=white] (std) at (-2.1, 15.45) {\footnotesize experiments};
%\draw[black] (-3, 16.7) [partial ellipse=90+30:-90-30:.10cm and 0.29cm];

%\node[fill=white, inner sep=2pt] (std) at (1, 27) {\footnotesize linear SNR};%
%\draw[->, thick] (std) edge (4, 26);

%\node[fill=white, inner sep=1pt] (std) at (6.6, 19.5) {\footnotesize\begin{tabular}{c} linear SNR w/ \\ TRX noise \cite{Galdino2017} \end{tabular}};%
%\draw[<->, thick] (axis cs:2,18.5) --++(0pt,7pt)node[right](){0.2 dB}--(axis cs:2,18.7);
\draw[<->, thick] (axis cs:2,18.6345982200000) --++(0pt,-30pt)node[right](){1.7 dB}--(axis cs:2,16.9761986600000);
%\draw[thick,dashed] (axis cs:2.0,18.6345) --(axis cs:3.2,18.6345);
\draw[thick,dashed] (axis cs:-1,16.9761986600000) --(axis cs:2,16.9761986600000);
\node[ellipse,semithick,minimum height=.6cm,minimum width=.3cm,draw] at (axis cs:2,18.75) (ell1) {};
\draw[semithick] (ell1) -- (axis cs:3.5,19.3);

\end{axis}


\begin{axis}[
every tick label/.append style={font=\footnotesize},
every axis plot/.append style={thick},
at={(5.2cm,4.3cm)},
width=3.3cm,
height=3cm,
ytick={18.,19.0},
xtick=\empty,
xmin = 1.6, 
xmax = 2.8,
ymin = 18.5, 
ymax = 18.9,
axis background/.style={fill=white}]
\addplot[color = blue, square marker,each nth point=2] table[]{tikz/results_random_DBP3.txt};
\addplot[color = green!50!black, diamond marker,each nth point=2] table[]{tikz/results_random_LDBP3.txt};
\draw[<->, thick] (axis cs:2,18.6345982200000) --++(0pt,7pt)node[right](){0.2 dB}--(axis cs:2,18.8516631100000);
\end{axis}

\end{tikzpicture}

==> tikz/results_exp_DBP10_new.txt <==
-5 15.5947858994983
-4.5 16.0823988713905
-4 16.3588750549487
-3.5 16.7346732406729
-3 16.8628308482525
-2.5 17.4347232398199
-2 17.6845497502607
-1.5 17.5586366196310
-1 18.0569299095203
-0.5 18.0603409287897
0 18.2572138252432
0.5 18.3268284732430
1 18.4154692104145
1.5 18.2363222158629
2 18.2233281380358
2.5 17.8258476174610
3 17.7429043679707
3.5 17.1469332485411
4 16.7890605285266
4.5 16.2414025730845
5 15.6079922687367
5.5 14.8690209159396
6 14.1363200009529

==> tikz/results_exp_combined.txt <==
Power		EDC					DBP_3				LDBP
-5.0      	15.59967151         15.70332388         15.69991206
-4.5      	15.88749633         16.02578593         16.02275440
-4.0      	16.20597377         16.39703547         16.39543145
-3.5      	16.46278887         16.71942142         16.71975562
-3.0      	16.71317295         17.06555915         17.06873580
-2.5      	16.90201122         17.37712778         17.38451069
-2.0      	17.02358184         17.6458943          17.65596139
-1.5      	17.09079338         17.88635837         17.89885312
-1.0      	17.08606568         18.15730873         18.18156312
-0.5      	16.99968993         18.32916818         18.35676895
0.0       	16.80544828         18.46356206         18.50074195
0.5       	16.62698187         18.67797908         18.72108940
1.0       	16.19992299         18.7955799          18.87185123
1.5       	15.83705281         18.88525898         18.96349286
2.0       	15.31975012         18.94167543         19.04227294
2.5       	14.71064955         18.94247851         19.07732139
3.0       	14.05226198         18.8724946          19.03041264
3.5       	13.34536360         18.79151445         18.98232410
4.0       	12.62999390         18.63001195         18.83189697
4.5       	11.78693074         18.35128808         18.60106262
5.0       	10.93173028         18.09976711         18.42865063
5.5       	10.05189921         17.72044174         18.10550392
6.0       	09.19772220         17.23568588         17.65605172 

==> tikz/results_exp_dbp.txt <==
-5.000000000000000 15.515284590785118
-4.500000000000000 15.979863972417146
-4.000000000000000 16.253349640741575
-3.500000000000000 16.723339093189569
-3.000000000000000 16.756788045418062
-2.500000000000000 17.345327061428200
-2.000000000000000 17.516435670554234
-1.500000000000000 17.578777158694326
-1.000000000000000 18.079376187741737
-0.500000000000000 18.077753178542331
0.000000000000000 18.063914515873126
0.500000000000000 18.122748264933733
1.000000000000000 18.261384461983003
1.500000000000000 18.102407483354437
2.000000000000000 18.162326787254614
2.500000000000000 17.667973919810056
3.000000000000000 17.605536376076987
3.500000000000000 16.853282103064597
4.000000000000000 16.710656015446705
4.500000000000000 16.147718394596399
5.000000000000000 15.526768508102904
5.500000000000000 14.776999894211865
6.000000000000000 13.891589244202702

==> tikz/results_exp_dbp10_M2.txt <==
-5	15.0896228994603
-4.50000000000000	15.7178936337612
-4	15.9343769750232
-3.50000000000000	16.1063931858344
-3	16.3999324394883
-2.50000000000000	16.6953890326537
-2	17.1445417760609
-1.50000000000000	16.6800680315681
-1	17.1728839782575
-0.500000000000000	17.3456343896997
0	17.4391363982573
0.500000000000000	17.3870204043811
1	17.7310404681249
1.50000000000000	17.5619515184281
2	17.3414048248508
2.50000000000000	16.9443409584138
3	16.9862489985080
3.50000000000000	16.3040551220301
4	16.2757800105627
4.50000000000000	15.7524065730594
5	15.1765178963061
5.50000000000000	14.6501410620237
6	13.9598168062298

==> tikz/results_exp_dbp2.txt <==
-5 15.5158
-4.5 16.0423
-4 16.3399
-3.5 16.6497
-3 16.9763
-2.5 17.3073
-2 17.5975
-1.5 17.6594
-1 17.9003
-0.5 18.1262
0 18.2878
0.5 18.2226
1 18.3883
1.5 18.1942
2 18.1013
2.5 17.7153
3 17.6221
3.5 17.0558
4 16.7394
4.5 16.1427
5 15.4795
5.5 14.8674
6 14.0943

==> tikz/results_exp_edc.txt <==
-5.000000000000000 15.297300780000000
-4.500000000000000 15.761683930000000
-4.000000000000000 16.009277550000000
-3.500000000000000 16.249426050000000
-3.000000000000000 16.474589150000000
-2.500000000000000 16.662603829999998
-2.000000000000000 16.789394099999999
-1.500000000000000 16.698448790000000
-1.000000000000000 16.703346050000000
-0.500000000000000 16.642931269999998
0.000000000000000 16.458057279999998
0.500000000000000 16.107167539999999
1.000000000000000 15.807395780000000
1.500000000000000 15.156858630000000
2.000000000000000 14.730269809999999
2.500000000000000 13.897873260000001
3.000000000000000 13.333245950000000
3.500000000000000 12.497944260000001
4.000000000000000 11.677722510000001
4.500000000000000 10.775089840000000
5.000000000000000 9.787809970000000
5.500000000000000 8.897174260000000
6.000000000000000 7.835173900000000

==> tikz/results_exp_edc2.txt <==
-5 15.4358
-4.5 15.9247
-4 16.1785
-3.5 16.4354
-3 16.6954
-2.5 16.9092
-2 17.0752
-1.5 17.0194
-1 17.0592
-0.5 17.053
0 16.9162
0.5 16.6034
1 16.3696
1.5 15.7729
2 15.3752
2.5 14.5884
3 14.0663
3.5 13.2287
4 12.4734
4.5 11.5778
5 10.6112
5.5 9.7351
6 8.694

==> tikz/results_exp_filtertaps.txt <==
-5	15.5314343586386
-4.50000000000000	16.0771236721833
-4	16.3741498184419
-3.50000000000000	16.6726440714721
-3	16.8672742345654
-2.50000000000000	17.3825191337480
-2	17.7646864126323
-1.50000000000000	17.6157812481602
-1	18.1431271607933
-0.500000000000000	18.2519365467766
0	18.6318198994248
0.500000000000000	18.7943267281358
1	19.0921220943987
1.50000000000000	19.0793677919094
2	19.1680392437043
2.50000000000000	19.0515767357268
3	19.2926563717709
3.50000000000000	19.0275545396153
4	19.0803775895268
4.50000000000000	18.8695969092977
5	18.6454910602691
5.50000000000000	18.2878195765987
6	17.9599809081215

==> tikz/results_exp_filtertaps_M2.txt <==
-5	15.0568735291676
-4.50000000000000	15.6965148190068
-4	15.9175865286124
-3.50000000000000	16.0793031190281
-3	16.3965509852576
-2.50000000000000	16.7001808620448
-2	17.1867552146696
-1.50000000000000	16.7510499132195
-1	17.3084397591706
-0.500000000000000	17.5139182703758
0	17.6910964111307
0.500000000000000	17.7088824489218
1	18.2240372921977
1.50000000000000	18.2308237504049
2	18.0709127121103
2.50000000000000	17.8506698264633
3	18.1957832996243
3.50000000000000	17.6761594008001
4	18.0845311046380
4.50000000000000	17.7925895861036
5	17.5380526517829
5.50000000000000	17.3747204691539
6	16.9708192970954

==> tikz/results_exp_ldbp_eco.txt <==
-5	15.5333682700000
-4.50000000000000	16.0684404300000
-4	16.3784354900000
-3.50000000000000	16.7028155300000
-3	17.0474894000000
-2.50000000000000	17.4124305800000
-2	17.7369055800000
-1.50000000000000	17.8376442400000
-1	18.1461137900000
-0.500000000000000	18.4578276000000
0	18.7283305400000
0.500000000000000	18.7639992500000
1	19.1199843000000
1.50000000000000	19.1252099100000
2	19.2190082000000
2.50000000000000	19.0717131000000
3	19.3289322100000
3.50000000000000	19.0069089000000
4	19.1203532400000
4.50000000000000	18.8325316100000
5	18.5717666000000
5.50000000000000	18.3592320900000
6	17.9765794200000

==> tikz/results_exp_linear.txt <==
-7.000000000000000 13.701964851395365
-6.500000000000000 14.152767229284828
-6.000000000000000 14.598222041707910
-5.500000000000000 15.037825964566242
-5.000000000000000 15.471045547435672
-4.500000000000000 15.897319177383205
-4.000000000000000 16.316059993915822
-3.500000000000000 16.726659862879774
-3.000000000000000 17.128494493965043
-2.500000000000000 17.520929751380219
-2.000000000000000 17.903329159499780
-1.500000000000000 18.275062545217040
-1.000000000000000 18.635515688210884
-0.500000000000000 18.984100772947833
0.000000000000000 19.320267357403146
0.500000000000000 19.643513500207426
1.000000000000000 19.953396628259121
1.500000000000000 20.249543688974207
2.000000000000000 20.531660122422718
2.500000000000000 20.799537213487550
3.000000000000000 21.053057444340588
3.500000000000000 21.292197560344867
4.000000000000000 21.517029181194690
4.500000000000000 21.727716923437349
5.000000000000000 21.924514138037271
5.500000000000000 22.107756494449625
6.000000000000000 22.277853749239487
6.500000000000000 22.435280114014514
7.000000000000000 22.580563679647678
7.500000000000000 22.714275360971179
8.000000000000000 22.837017801639785
8.500000000000000 22.949414628874912
9.000000000000000 23.052100380145660
9.500000000000000 23.145711346768422
10.000000000000000 23.230877500525828
10.500000000000000 23.308215594959542
11.000000000000000 23.378323467470672
11.500000000000000 23.441775514445951
12.000000000000000 23.499119270369434

==> tikz/results_random_DBP3.txt <==
-5	15.4653633900000
-4.50000000000000	16.0129896500000
-4	16.4745035700000
-3.50000000000000	16.6523068600000
-3	16.9692320500000
-2.50000000000000	17.1156020800000
-2	17.4501447000000
-1.50000000000000	17.6459815300000
-1	17.9654318800000
-0.500000000000000	18.1508326400000
0	18.2222417300000
0.500000000000000	18.4091172500000
1	18.3884370700000
1.50000000000000	18.4466206100000
2	18.6345982200000
2.50000000000000	18.5437216900000
3	18.4235343200000
3.50000000000000	18.2468692700000
4	18.1199763400000
4.50000000000000	17.8046384900000
5	17.4336068000000
5.50000000000000	17.0313961000000
6	16.5492180600000

==> tikz/results_random_EDC.txt <==
-5	15.3770677500000
-4.50000000000000	15.8772031400000
-4	16.2794222100000
-3.50000000000000	16.4070814100000
-3	16.6470443000000
-2.50000000000000	16.6900460400000
-2	16.8781462300000
-1.50000000000000	16.8883951800000
-1	16.9761986600000
-0.500000000000000	16.9106540700000
0	16.6430754000000
0.500000000000000	16.4984495400000
1	16.0249453500000
1.50000000000000	15.6824863400000
2	15.2630856400000
2.50000000000000	14.7013391300000
3	14.0427708500000
3.50000000000000	13.2970606200000
4	12.6254277100000
4.50000000000000	11.7510496000000
5	10.9421179700000
5.50000000000000	10.0779226900000
6	9.21684003000000

==> tikz/results_random_LDBP3.txt <==
-5	15.4642266700000
-4.50000000000000	16.0156827300000
-4	16.4801638300000
-3.50000000000000	16.6601026700000
-3	16.9792406300000
-2.50000000000000	17.1315108800000
-2	17.4766849400000
-1.50000000000000	17.6814797600000
-1	18.0189776900000
-0.500000000000000	18.2150496300000
0	18.3099528500000
0.500000000000000	18.5139486500000
1	18.5405042900000
1.50000000000000	18.6151761400000
2	18.8516631100000
2.50000000000000	18.8109969000000
3	18.7384487300000
3.50000000000000	18.6393419800000
4	18.5331031800000
4.50000000000000	18.3406760700000
5	18.0107294100000
5.50000000000000	17.7062877700000
6	17.3087371400000

==> tikz/results_random_symtaps.txt <==
-5	15.4545051500000
-4.50000000000000	16.0037135200000
-4	16.4672181800000
-3.50000000000000	16.6428039800000
-3	16.9574984400000
-2.50000000000000	17.1066554100000
-2	17.4457050400000
-1.50000000000000	17.6448970300000
-1	17.9719581900000
-0.500000000000000	18.1538684700000
0	18.2426226700000
0.500000000000000	18.4101447600000
1	18.4244671600000
1.50000000000000	18.4648969600000
2	18.6680673800000
2.50000000000000	18.5491003300000
3	18.4194030500000
3.50000000000000	18.2743878700000
4	18.0896635900000
4.50000000000000	17.8426420300000
5	17.4347616600000
5.50000000000000	17.0269523000000
6	16.5147352400000

==> tikz/results_random_trainedSym.txt <==
-5	15.4619754600000
-4.50000000000000	16.0115769200000
-4	16.4748796000000
-3.50000000000000	16.6530901000000
-3	16.9697900100000
-2.50000000000000	17.1202822800000
-2	17.4591613300000
-1.50000000000000	17.6602952800000
-1	17.9867860400000
-0.500000000000000	18.1755871200000
0	18.2617945700000
0.500000000000000	18.4459087000000
1	18.4488778900000
1.50000000000000	18.5101077300000
2	18.7205723400000
2.50000000000000	18.6282477400000
3	18.5196829000000
3.50000000000000	18.3810031900000
4	18.2504809400000
4.50000000000000	17.9965306300000
5	17.6344970100000
5.50000000000000	17.2642319100000
6	16.8001930400000

==> tikz/results_sim_dbp.txt <==
-7.000000000000000 14.829081455559068
-6.000000000000000 15.841883994831695
-5.000000000000000 16.833374348587682
-4.000000000000000 17.816625571075910
-3.000000000000000 18.815598501592714
-2.000000000000000 19.796930750296962
-1.000000000000000 20.799223008678798
0.000000000000000 21.807112588342342
1.000000000000000 22.755114424843274
2.000000000000000 23.677090468187309
3.000000000000000 24.582591822602062
4.000000000000000 25.446975368762786
5.000000000000000 26.165960730427201
6.000000000000000 26.535295421758796
7.000000000000000 26.213432040960935
8.000000000000000 24.576538027349166
9.000000000000000 20.718335431103860
10.000000000000000 15.865350929592131

==> tikz/results_sim_edc.txt <==
-7.000000000000000 14.742861023332457
-6.000000000000000 15.781382455041353
-5.000000000000000 16.674979966161548
-4.000000000000000 17.487741259183309
-3.000000000000000 18.172178049064961
-2.000000000000000 18.526437393551689
-1.000000000000000 18.575308566945242
0.000000000000000 18.123635318080641
1.000000000000000 17.154084942519951
2.000000000000000 15.826172829206811
3.000000000000000 14.080212395141611
4.000000000000000 12.257128325822190
5.000000000000000 10.319927359113999
6.000000000000000 8.403500921380010
7.000000000000000 6.392588244240108
8.000000000000000 4.532908279460227
9.000000000000000 2.723023818428019
10.000000000000000 1.153852287882863

==> tikz/results_sim_ldbp.txt <==
-7.000000000000000 14.870211902776230
-6.000000000000000 15.846640752526278
-5.000000000000000 16.874909369805398
-4.000000000000000 17.865204425905695
-3.000000000000000 18.839552747860015
-2.000000000000000 19.824554282354438
-1.000000000000000 20.792246803694574
0.000000000000000 21.772298528432920
1.000000000000000 22.712424611230666
2.000000000000000 23.649924593015459
3.000000000000000 24.518584550473825
4.000000000000000 25.327108023340376
5.000000000000000 25.973064428594444
6.000000000000000 26.283151008407412
7.000000000000000 25.833992780764866
8.000000000000000 24.155996324117243
9.000000000000000 20.802898261516514
10.000000000000000 16.026956364923613

==> tikz/results_sim_linear.txt <==
-5.000000000000000 16.836052531415685
-4.990000000000000 16.846052531415687
-4.980000000000000 16.856052531415685
-4.970000000000000 16.866052531415686
-4.960000000000000 16.876052531415688
-4.950000000000000 16.886052531415686
-4.940000000000000 16.896052531415688
-4.930000000000000 16.906052531415689
-4.920000000000000 16.916052531415687
-4.910000000000000 16.926052531415689
-4.900000000000000 16.936052531415687
-4.890000000000000 16.946052531415688
-4.880000000000000 16.956052531415686
-4.870000000000000 16.966052531415688
-4.860000000000000 16.976052531415686
-4.850000000000000 16.986052531415687
-4.840000000000000 16.996052531415685
-4.830000000000000 17.006052531415687
-4.820000000000000 17.016052531415685
-4.810000000000000 17.026052531415687
-4.800000000000000 17.036052531415685
-4.790000000000000 17.046052531415686
-4.780000000000000 17.056052531415688
-4.770000000000000 17.066052531415686
-4.760000000000000 17.076052531415687
-4.750000000000000 17.086052531415689
-4.740000000000000 17.096052531415687
-4.730000000000000 17.106052531415688
-4.720000000000000 17.116052531415690
-4.710000000000000 17.126052531415684
-4.700000000000000 17.136052531415686
-4.690000000000000 17.146052531415688
-4.680000000000000 17.156052531415686
-4.670000000000000 17.166052531415687
-4.660000000000000 17.176052531415685
-4.650000000000000 17.186052531415687
-4.640000000000000 17.196052531415688
-4.630000000000000 17.206052531415686
-4.620000000000000 17.216052531415688
-4.610000000000000 17.226052531415689
-4.600000000000000 17.236052531415687
-4.590000000000000 17.246052531415689
-4.580000000000000 17.256052531415687
-4.570000000000000 17.266052531415689
-4.560000000000000 17.276052531415687
-4.550000000000000 17.286052531415688
-4.540000000000000 17.296052531415686
-4.530000000000000 17.306052531415688
-4.520000000000000 17.316052531415686
-4.510000000000000 17.326052531415687
-4.500000000000000 17.336052531415685
-4.490000000000000 17.346052531415687
-4.480000000000000 17.356052531415685
-4.470000000000000 17.366052531415686
-4.460000000000000 17.376052531415688
-4.450000000000000 17.386052531415686
-4.440000000000000 17.396052531415688
-4.430000000000000 17.406052531415689
-4.420000000000000 17.416052531415687
-4.410000000000000 17.426052531415689
-4.400000000000000 17.436052531415687
-4.390000000000000 17.446052531415688
-4.380000000000000 17.456052531415686
-4.370000000000000 17.466052531415688
-4.360000000000000 17.476052531415686
-4.350000000000000 17.486052531415687
-4.340000000000000 17.496052531415685
-4.330000000000000 17.506052531415687
-4.320000000000000 17.516052531415689
-4.310000000000000 17.526052531415687
-4.300000000000000 17.536052531415688
-4.290000000000000 17.546052531415690
-4.280000000000000 17.556052531415688
-4.270000000000000 17.566052531415689
-4.260000000000000 17.576052531415691
-4.250000000000000 17.586052531415689
-4.240000000000000 17.596052531415687
-4.230000000000000 17.606052531415688
-4.220000000000000 17.616052531415686
-4.210000000000000 17.626052531415688
-4.200000000000000 17.636052531415686
-4.190000000000000 17.646052531415688
-4.180000000000000 17.656052531415686
-4.170000000000000 17.666052531415687
-4.160000000000000 17.676052531415685
-4.150000000000000 17.686052531415687
-4.140000000000000 17.696052531415688
-4.130000000000000 17.706052531415686
-4.120000000000000 17.716052531415688
-4.110000000000000 17.726052531415686
-4.100000000000000 17.736052531415687
-4.090000000000000 17.746052531415689
-4.080000000000000 17.756052531415687
-4.070000000000000 17.766052531415685
-4.060000000000000 17.776052531415690
-4.050000000000000 17.786052531415688
-4.040000000000000 17.796052531415686
-4.030000000000000 17.806052531415688
-4.020000000000000 17.816052531415689
-4.010000000000000 17.826052531415687
-4.000000000000000 17.836052531415689
-3.990000000000000 17.846052531415687
-3.980000000000000 17.856052531415688
-3.970000000000000 17.866052531415690
-3.960000000000000 17.876052531415688
-3.950000000000000 17.886052531415686
-3.940000000000000 17.896052531415688
-3.930000000000000 17.906052531415689
-3.920000000000000 17.916052531415687
-3.910000000000000 17.926052531415685
-3.900000000000000 17.936052531415687
-3.890000000000000 17.946052531415688
-3.880000000000000 17.956052531415686
-3.870000000000000 17.966052531415684
-3.860000000000000 17.976052531415686
-3.850000000000000 17.986052531415687
-3.840000000000000 17.996052531415685
-3.830000000000000 18.006052531415687
-3.820000000000000 18.016052531415689
-3.810000000000000 18.026052531415687
-3.800000000000000 18.036052531415688
-3.790000000000000 18.046052531415686
-3.780000000000000 18.056052531415688
-3.770000000000000 18.066052531415689
-3.760000000000000 18.076052531415687
-3.750000000000000 18.086052531415685
-3.740000000000000 18.096052531415687
-3.730000000000000 18.106052531415688
-3.720000000000000 18.116052531415686
-3.710000000000000 18.126052531415688
-3.700000000000000 18.136052531415686
-3.690000000000000 18.146052531415688
-3.680000000000000 18.156052531415689
-3.670000000000000 18.166052531415687
-3.660000000000000 18.176052531415689
-3.650000000000000 18.186052531415687
-3.640000000000000 18.196052531415688
-3.630000000000000 18.206052531415690
-3.620000000000000 18.216052531415688
-3.610000000000000 18.226052531415686
-3.600000000000000 18.236052531415687
-3.590000000000000 18.246052531415685
-3.580000000000000 18.256052531415687
-3.570000000000000 18.266052531415685
-3.560000000000000 18.276052531415687
-3.550000000000000 18.286052531415688
-3.540000000000000 18.296052531415686
-3.530000000000000 18.306052531415688
-3.520000000000000 18.316052531415686
-3.510000000000000 18.326052531415687
-3.500000000000000 18.336052531415689
-3.490000000000000 18.346052531415687
-3.480000000000000 18.356052531415688
-3.470000000000000 18.366052531415686
-3.460000000000000 18.376052531415688
-3.450000000000000 18.386052531415686
-3.440000000000000 18.396052531415688
-3.430000000000000 18.406052531415686
-3.420000000000000 18.416052531415687
-3.410000000000000 18.426052531415685
-3.400000000000000 18.436052531415687
-3.390000000000000 18.446052531415688
-3.380000000000000 18.456052531415686
-3.370000000000000 18.466052531415688
-3.360000000000000 18.476052531415689
-3.350000000000000 18.486052531415687
-3.340000000000000 18.496052531415689
-3.330000000000000 18.506052531415687
-3.320000000000000 18.516052531415689
-3.310000000000000 18.526052531415687
-3.300000000000000 18.536052531415688
-3.290000000000000 18.546052531415686
-3.280000000000000 18.556052531415688
-3.270000000000000 18.566052531415686
-3.260000000000000 18.576052531415687
-3.250000000000000 18.586052531415685
-3.240000000000000 18.596052531415687
-3.230000000000000 18.606052531415685
-3.220000000000000 18.616052531415686
-3.210000000000000 18.626052531415688
-3.200000000000000 18.636052531415686
-3.190000000000000 18.646052531415688
-3.180000000000000 18.656052531415689
-3.170000000000000 18.666052531415687
-3.160000000000000 18.676052531415689
-3.150000000000000 18.686052531415687
-3.140000000000000 18.696052531415688
-3.130000000000000 18.706052531415686
-3.120000000000000 18.716052531415688
-3.110000000000000 18.726052531415686
-3.100000000000000 18.736052531415687
-3.090000000000000 18.746052531415685
-3.080000000000000 18.756052531415687
-3.070000000000000 18.766052531415689
-3.060000000000000 18.776052531415687
-3.050000000000000 18.786052531415688
-3.040000000000000 18.796052531415690
-3.030000000000000 18.806052531415688
-3.020000000000000 18.816052531415689
-3.010000000000000 18.826052531415687
-3.000000000000000 18.836052531415685
-2.990000000000000 18.846052531415687
-2.980000000000000 18.856052531415685
-2.970000000000000 18.866052531415686
-2.960000000000000 18.876052531415688
-2.950000000000000 18.886052531415686
-2.940000000000000 18.896052531415688
-2.930000000000000 18.906052531415686
-2.920000000000000 18.916052531415687
-2.910000000000000 18.926052531415685
-2.900000000000000 18.936052531415687
-2.890000000000000 18.946052531415688
-2.880000000000000 18.956052531415686
-2.870000000000000 18.966052531415688
-2.860000000000000 18.976052531415689
-2.850000000000000 18.986052531415687
-2.840000000000000 18.996052531415689
-2.830000000000000 19.006052531415687
-2.820000000000000 19.016052531415689
-2.810000000000000 19.026052531415687
-2.800000000000000 19.036052531415688
-2.790000000000000 19.046052531415686
-2.780000000000000 19.056052531415688
-2.770000000000000 19.066052531415686
-2.760000000000000 19.076052531415687
-2.750000000000000 19.086052531415689
-2.740000000000000 19.096052531415687
-2.730000000000000 19.106052531415688
-2.720000000000000 19.116052531415690
-2.710000000000000 19.126052531415688
-2.700000000000000 19.136052531415690
-2.690000000000000 19.146052531415688
-2.680000000000000 19.156052531415689
-2.670000000000000 19.166052531415687
-2.660000000000000 19.176052531415685
-2.650000000000000 19.186052531415687
-2.640000000000000 19.196052531415685
-2.630000000000000 19.206052531415686
-2.620000000000000 19.216052531415684
-2.610000000000000 19.226052531415686
-2.600000000000000 19.236052531415687
-2.590000000000000 19.246052531415685
-2.580000000000000 19.256052531415687
-2.570000000000000 19.266052531415689
-2.560000000000000 19.276052531415687
-2.550000000000000 19.286052531415688
-2.540000000000000 19.296052531415690
-2.530000000000000 19.306052531415688
-2.520000000000000 19.316052531415689
-2.510000000000000 19.326052531415687
-2.500000000000000 19.336052531415689
-2.490000000000000 19.346052531415687
-2.480000000000000 19.356052531415685
-2.470000000000000 19.366052531415686
-2.460000000000000 19.376052531415688
-2.450000000000000 19.386052531415686
-2.440000000000000 19.396052531415688
-2.430000000000000 19.406052531415689
-2.420000000000000 19.416052531415687
-2.410000000000000 19.426052531415689
-2.400000000000000 19.436052531415687
-2.390000000000000 19.446052531415688
-2.380000000000000 19.456052531415686
-2.370000000000000 19.466052531415688
-2.360000000000000 19.476052531415686
-2.350000000000000 19.486052531415687
-2.340000000000000 19.496052531415685
-2.330000000000000 19.506052531415687
-2.320000000000000 19.516052531415685
-2.310000000000000 19.526052531415687
-2.300000000000000 19.536052531415688
-2.290000000000000 19.546052531415686
-2.280000000000000 19.556052531415688
-2.270000000000000 19.566052531415686
-2.260000000000000 19.576052531415687
-2.250000000000000 19.586052531415689
-2.240000000000000 19.596052531415687
-2.230000000000000 19.606052531415688
-2.220000000000000 19.616052531415686
-2.210000000000000 19.626052531415688
-2.200000000000000 19.636052531415690
-2.190000000000000 19.646052531415688
-2.180000000000000 19.656052531415686
-2.170000000000000 19.666052531415687
-2.160000000000000 19.676052531415685
-2.150000000000000 19.686052531415687
-2.140000000000000 19.696052531415688
-2.130000000000000 19.706052531415686
-2.120000000000000 19.716052531415688
-2.110000000000000 19.726052531415689
-2.100000000000000 19.736052531415687
-2.090000000000000 19.746052531415689
-2.080000000000000 19.756052531415687
-2.070000000000000 19.766052531415689
-2.060000000000000 19.776052531415687
-2.050000000000000 19.786052531415688
-2.040000000000000 19.796052531415686
-2.030000000000000 19.806052531415688
-2.020000000000000 19.816052531415686
-2.010000000000000 19.826052531415687
-2.000000000000000 19.836052531415685
-1.990000000000000 19.846052531415687
-1.980000000000000 19.856052531415685
-1.970000000000000 19.866052531415686
-1.960000000000000 19.876052531415688
-1.950000000000000 19.886052531415686
-1.940000000000000 19.896052531415688
-1.930000000000000 19.906052531415689
-1.920000000000000 19.916052531415687
-1.910000000000000 19.926052531415689
-1.900000000000000 19.936052531415687
-1.890000000000000 19.946052531415685
-1.880000000000000 19.956052531415686
-1.870000000000000 19.966052531415688
-1.860000000000000 19.976052531415689
-1.850000000000000 19.986052531415687
-1.840000000000000 19.996052531415685
-1.830000000000000 20.006052531415687
-1.820000000000000 20.016052531415689
-1.810000000000000 20.026052531415687
-1.800000000000000 20.036052531415688
-1.790000000000000 20.046052531415690
-1.780000000000000 20.056052531415688
-1.770000000000000 20.066052531415686
-1.760000000000000 20.076052531415691
-1.750000000000000 20.086052531415689
-1.740000000000000 20.096052531415687
-1.730000000000000 20.106052531415685
-1.720000000000000 20.116052531415690
-1.710000000000000 20.126052531415688
-1.700000000000000 20.136052531415686
-1.690000000000000 20.146052531415684
-1.680000000000000 20.156052531415686
-1.670000000000000 20.166052531415687
-1.660000000000000 20.176052531415685
-1.650000000000000 20.186052531415690
-1.640000000000000 20.196052531415685
-1.630000000000000 20.206052531415686
-1.620000000000000 20.216052531415688
-1.610000000000000 20.226052531415686
-1.600000000000000 20.236052531415687
-1.590000000000000 20.246052531415689
-1.580000000000000 20.256052531415687
-1.570000000000000 20.266052531415685
-1.560000000000000 20.276052531415690
-1.550000000000000 20.286052531415688
-1.540000000000000 20.296052531415686
-1.530000000000000 20.306052531415691
-1.520000000000000 20.316052531415689
-1.510000000000000 20.326052531415687
-1.500000000000000 20.336052531415689
-1.490000000000000 20.346052531415687
-1.480000000000000 20.356052531415688
-1.470000000000000 20.366052531415690
-1.460000000000000 20.376052531415688
-1.450000000000000 20.386052531415686
-1.440000000000000 20.396052531415691
-1.430000000000000 20.406052531415689
-1.420000000000000 20.416052531415687
-1.410000000000000 20.426052531415685
-1.400000000000000 20.436052531415690
-1.390000000000000 20.446052531415688
-1.380000000000000 20.456052531415686
-1.370000000000000 20.466052531415684
-1.360000000000000 20.476052531415689
-1.350000000000000 20.486052531415687
-1.340000000000000 20.496052531415685
-1.330000000000000 20.506052531415687
-1.320000000000000 20.516052531415685
-1.310000000000000 20.526052531415687
-1.300000000000000 20.536052531415688
-1.290000000000000 20.546052531415686
-1.280000000000000 20.556052531415688
-1.270000000000000 20.566052531415689
-1.260000000000000 20.576052531415687
-1.250000000000000 20.586052531415685
-1.240000000000000 20.596052531415687
-1.230000000000000 20.606052531415688
-1.220000000000000 20.616052531415686
-1.210000000000000 20.626052531415688
-1.200000000000000 20.636052531415690
-1.190000000000000 20.646052531415688
-1.180000000000000 20.656052531415689
-1.170000000000000 20.666052531415691
-1.160000000000000 20.676052531415685
-1.150000000000000 20.686052531415690
-1.140000000000000 20.696052531415688
-1.130000000000000 20.706052531415686
-1.120000000000000 20.716052531415684
-1.110000000000000 20.726052531415689
-1.100000000000000 20.736052531415687
-1.090000000000000 20.746052531415685
-1.080000000000000 20.756052531415683
-1.070000000000000 20.766052531415689
-1.060000000000000 20.776052531415687
-1.050000000000000 20.786052531415685
-1.040000000000000 20.796052531415690
-1.030000000000000 20.806052531415688
-1.020000000000000 20.816052531415686
-1.010000000000000 20.826052531415687
-1.000000000000000 20.836052531415685
-0.990000000000000 20.846052531415687
-0.980000000000000 20.856052531415688
-0.970000000000000 20.866052531415686
-0.960000000000000 20.876052531415684
-0.950000000000000 20.886052531415690
-0.940000000000000 20.896052531415688
-0.930000000000000 20.906052531415686
-0.920000000000000 20.916052531415687
-0.910000000000000 20.926052531415689
-0.900000000000000 20.936052531415687
-0.890000000000000 20.946052531415688
-0.880000000000000 20.956052531415690
-0.870000000000000 20.966052531415688
-0.860000000000000 20.976052531415689
-0.850000000000000 20.986052531415687
-0.840000000000000 20.996052531415685
-0.830000000000000 21.006052531415691
-0.820000000000000 21.016052531415689
-0.810000000000000 21.026052531415687
-0.800000000000000 21.036052531415692
-0.790000000000000 21.046052531415690
-0.780000000000000 21.056052531415688
-0.770000000000000 21.066052531415686
-0.760000000000000 21.076052531415691
-0.750000000000000 21.086052531415689
-0.740000000000000 21.096052531415687
-0.730000000000000 21.106052531415685
-0.720000000000000 21.116052531415686
-0.710000000000000 21.126052531415688
-0.700000000000000 21.136052531415686
-0.690000000000000 21.146052531415688
-0.680000000000000 21.156052531415686
-0.670000000000000 21.166052531415687
-0.660000000000000 21.176052531415689
-0.649999999999999 21.186052531415687
-0.640000000000000 21.196052531415685
-0.630000000000000 21.206052531415690
-0.620000000000000 21.216052531415688
-0.610000000000000 21.226052531415686
-0.600000000000000 21.236052531415687
-0.590000000000000 21.246052531415689
-0.580000000000000 21.256052531415687
-0.570000000000000 21.266052531415689
-0.560000000000000 21.276052531415687
-0.550000000000000 21.286052531415688
-0.540000000000000 21.296052531415690
-0.530000000000000 21.306052531415688
-0.520000000000000 21.316052531415689
-0.510000000000000 21.326052531415691
-0.500000000000000 21.336052531415689
-0.490000000000000 21.346052531415687
-0.480000000000000 21.356052531415685
-0.470000000000000 21.366052531415690
-0.460000000000000 21.376052531415688
-0.450000000000000 21.386052531415686
-0.440000000000000 21.396052531415691
-0.430000000000000 21.406052531415689
-0.420000000000000 21.416052531415687
-0.410000000000000 21.426052531415685
-0.399999999999999 21.436052531415687
-0.390000000000000 21.446052531415688
-0.380000000000000 21.456052531415686
-0.370000000000000 21.466052531415688
-0.360000000000000 21.476052531415686
-0.350000000000000 21.486052531415687
-0.340000000000000 21.496052531415689
-0.330000000000000 21.506052531415687
-0.320000000000000 21.516052531415685
-0.310000000000000 21.526052531415690
-0.300000000000000 21.536052531415688
-0.290000000000000 21.546052531415686
-0.280000000000000 21.556052531415688
-0.270000000000000 21.566052531415689
-0.260000000000000 21.576052531415687
-0.250000000000000 21.586052531415689
-0.240000000000000 21.596052531415687
-0.230000000000000 21.606052531415688
-0.220000000000000 21.616052531415690
-0.210000000000000 21.626052531415688
-0.200000000000000 21.636052531415686
-0.190000000000000 21.646052531415691
-0.180000000000000 21.656052531415689
-0.170000000000000 21.666052531415687
-0.160000000000000 21.676052531415685
-0.149999999999999 21.686052531415690
-0.140000000000000 21.696052531415688
-0.130000000000000 21.706052531415686
-0.120000000000000 21.716052531415684
-0.110000000000000 21.726052531415689
-0.100000000000000 21.736052531415687
-0.090000000000000 21.746052531415685
-0.080000000000000 21.756052531415687
-0.070000000000000 21.766052531415685
-0.060000000000000 21.776052531415687
-0.050000000000000 21.786052531415688
-0.040000000000000 21.796052531415686
-0.030000000000000 21.806052531415684
-0.020000000000000 21.816052531415689
-0.010000000000000 21.826052531415687
0.000000000000000 21.836052531415685
0.010000000000000 21.846052531415687
0.020000000000000 21.856052531415688
0.030000000000000 21.866052531415686
0.040000000000000 21.876052531415688
0.050000000000000 21.886052531415690
0.060000000000000 21.896052531415688
0.070000000000000 21.906052531415689
0.080000000000000 21.916052531415687
0.090000000000000 21.926052531415685
0.100000000000001 21.936052531415690
0.110000000000000 21.946052531415688
0.120000000000000 21.956052531415686
0.130000000000000 21.966052531415684
0.140000000000000 21.976052531415689
0.150000000000000 21.986052531415687
0.160000000000000 21.996052531415685
0.170000000000000 22.006052531415683
0.180000000000000 22.016052531415689
0.190000000000000 22.026052531415687
0.200000000000000 22.036052531415685
0.210000000000000 22.046052531415686
0.220000000000000 22.056052531415688
0.230000000000000 22.066052531415686
0.240000000000000 22.076052531415687
0.250000000000000 22.086052531415685
0.260000000000000 22.096052531415687
0.270000000000000 22.106052531415688
0.280000000000000 22.116052531415686
0.290000000000000 22.126052531415684
0.300000000000000 22.136052531415690
0.310000000000000 22.146052531415688
0.320000000000000 22.156052531415686
0.330000000000000 22.166052531415687
0.340000000000000 22.176052531415689
0.350000000000001 22.186052531415687
0.360000000000000 22.196052531415688
0.370000000000000 22.206052531415686
0.380000000000000 22.216052531415688
0.390000000000000 22.226052531415689
0.400000000000000 22.236052531415687
0.410000000000000 22.246052531415685
0.420000000000000 22.256052531415691
0.430000000000000 22.266052531415689
0.440000000000000 22.276052531415687
0.450000000000000 22.286052531415685
0.460000000000000 22.296052531415690
0.470000000000000 22.306052531415688
0.480000000000000 22.316052531415686
0.490000000000000 22.326052531415684
0.500000000000000 22.336052531415689
0.510000000000000 22.346052531415687
0.520000000000000 22.356052531415685
0.530000000000000 22.366052531415686
0.540000000000000 22.376052531415688
0.550000000000000 22.386052531415686
0.560000000000000 22.396052531415688
0.570000000000000 22.406052531415689
0.580000000000000 22.416052531415687
0.590000000000000 22.426052531415689
0.600000000000001 22.436052531415687
0.610000000000000 22.446052531415688
0.620000000000000 22.456052531415690
0.630000000000000 22.466052531415688
0.640000000000000 22.476052531415686
0.650000000000000 22.486052531415687
0.660000000000000 22.496052531415689
0.670000000000000 22.506052531415687
0.680000000000000 22.516052531415689
0.690000000000000 22.526052531415690
0.700000000000000 22.536052531415685
0.710000000000000 22.546052531415690
0.720000000000000 22.556052531415688
0.730000000000000 22.566052531415686
0.740000000000000 22.576052531415691
0.750000000000000 22.586052531415689
0.760000000000000 22.596052531415687
0.770000000000000 22.606052531415685
0.780000000000000 22.616052531415690
0.790000000000000 22.626052531415688
0.800000000000000 22.636052531415686
0.810000000000000 22.646052531415684
0.820000000000000 22.656052531415689
0.830000000000000 22.666052531415687
0.840000000000000 22.676052531415685
0.850000000000001 22.686052531415687
0.860000000000000 22.696052531415688
0.870000000000000 22.706052531415686
0.880000000000000 22.716052531415688
0.890000000000000 22.726052531415686
0.900000000000000 22.736052531415687
0.910000000000000 22.746052531415689
0.920000000000000 22.756052531415687
0.930000000000000 22.766052531415685
0.940000000000000 22.776052531415690
0.950000000000000 22.786052531415688
0.960000000000000 22.796052531415686
0.970000000000000 22.806052531415688
0.980000000000000 22.816052531415689
0.990000000000000 22.826052531415687
1.000000000000000 22.836052531415689
1.010000000000000 22.846052531415687
1.020000000000000 22.856052531415688
1.030000000000000 22.866052531415690
1.040000000000000 22.876052531415688
1.050000000000000 22.886052531415686
1.060000000000000 22.896052531415691
1.070000000000000 22.906052531415689
1.080000000000000 22.916052531415687
1.090000000000000 22.926052531415685
1.100000000000001 22.936052531415690
1.110000000000000 22.946052531415688
1.120000000000000 22.956052531415686
1.130000000000000 22.966052531415684
1.140000000000001 22.976052531415689
1.150000000000000 22.986052531415687
1.160000000000000 22.996052531415685
1.170000000000000 23.006052531415687
1.180000000000000 23.016052531415689
1.190000000000000 23.026052531415687
1.200000000000000 23.036052531415688
1.210000000000000 23.046052531415686
1.220000000000000 23.056052531415684
1.230000000000000 23.066052531415689
1.240000000000000 23.076052531415687
1.250000000000000 23.086052531415685
1.260000000000000 23.096052531415687
1.270000000000000 23.106052531415688
1.280000000000000 23.116052531415686
1.290000000000000 23.126052531415688
1.300000000000000 23.136052531415686
1.310000000000000 23.146052531415688
1.320000000000000 23.156052531415689
1.330000000000000 23.166052531415687
1.340000000000000 23.176052531415685
1.350000000000001 23.186052531415690
1.360000000000000 23.196052531415688
1.370000000000000 23.206052531415686
1.380000000000000 23.216052531415691
1.390000000000001 23.226052531415689
1.400000000000000 23.236052531415687
1.410000000000000 23.246052531415685
1.420000000000000 23.256052531415683
1.430000000000000 23.266052531415689
1.440000000000000 23.276052531415687
1.450000000000000 23.286052531415685
1.460000000000000 23.296052531415686
1.470000000000000 23.306052531415688
1.480000000000000 23.316052531415686
1.490000000000000 23.326052531415687
1.500000000000000 23.336052531415685
1.510000000000000 23.346052531415687
1.520000000000000 23.356052531415688
1.530000000000000 23.366052531415686
1.540000000000000 23.376052531415684
1.550000000000000 23.386052531415690
1.560000000000000 23.396052531415688
1.570000000000000 23.406052531415686
1.580000000000000 23.416052531415687
1.590000000000000 23.426052531415689
1.600000000000001 23.436052531415687
1.610000000000000 23.446052531415688
1.620000000000000 23.456052531415686
1.630000000000000 23.466052531415688
1.640000000000001 23.476052531415689
1.650000000000000 23.486052531415687
1.660000000000000 23.496052531415685
1.670000000000000 23.506052531415691
1.680000000000000 23.516052531415689
1.690000000000000 23.526052531415687
1.700000000000000 23.536052531415685
1.710000000000000 23.546052531415690
1.720000000000000 23.556052531415688
1.730000000000000 23.566052531415686
1.740000000000000 23.576052531415684
1.750000000000000 23.586052531415689
1.760000000000000 23.596052531415687
1.770000000000000 23.606052531415685
1.780000000000000 23.616052531415690
1.790000000000000 23.626052531415688
1.800000000000000 23.636052531415686
1.810000000000000 23.646052531415691
1.820000000000000 23.656052531415686
1.830000000000000 23.666052531415687
1.840000000000000 23.676052531415689
1.850000000000001 23.686052531415687
1.860000000000000 23.696052531415685
1.870000000000000 23.706052531415690
1.880000000000000 23.716052531415688
1.890000000000001 23.726052531415686
1.900000000000000 23.736052531415687
1.910000000000000 23.746052531415689
1.920000000000000 23.756052531415687
1.930000000000000 23.766052531415689
1.940000000000000 23.776052531415687
1.950000000000000 23.786052531415685
1.960000000000000 23.796052531415690
1.970000000000000 23.806052531415688
1.980000000000000 23.816052531415686
1.990000000000000 23.826052531415691
2.000000000000000 23.836052531415689
2.010000000000000 23.846052531415687
2.020000000000000 23.856052531415685
2.030000000000000 23.866052531415690
2.040000000000000 23.876052531415688
2.050000000000000 23.886052531415686
2.060000000000000 23.896052531415684
2.070000000000000 23.906052531415689
2.080000000000000 23.916052531415687
2.090000000000000 23.926052531415685
2.100000000000001 23.936052531415690
2.110000000000000 23.946052531415685
2.120000000000000 23.956052531415686
2.130000000000000 23.966052531415688
2.140000000000001 23.976052531415686
2.150000000000000 23.986052531415687
2.160000000000000 23.996052531415689
2.170000000000000 24.006052531415687
2.180000000000000 24.016052531415685
2.190000000000000 24.026052531415687
2.200000000000000 24.036052531415688
2.210000000000000 24.046052531415686
2.220000000000000 24.056052531415688
2.230000000000000 24.066052531415689
2.240000000000000 24.076052531415687
2.250000000000000 24.086052531415689
2.260000000000000 24.096052531415687
2.270000000000000 24.106052531415688
2.280000000000000 24.116052531415690
2.290000000000000 24.126052531415688
2.300000000000000 24.136052531415686
2.310000000000000 24.146052531415691
2.320000000000000 24.156052531415689
2.330000000000000 24.166052531415687
2.340000000000000 24.176052531415685
2.350000000000001 24.186052531415690
2.360000000000000 24.196052531415688
2.370000000000000 24.206052531415686
2.380000000000000 24.216052531415684
2.390000000000001 24.226052531415689
2.400000000000000 24.236052531415687
2.410000000000000 24.246052531415685
2.420000000000000 24.256052531415687
2.430000000000000 24.266052531415685
2.440000000000000 24.276052531415687
2.450000000000000 24.286052531415688
2.460000000000000 24.296052531415686
2.470000000000000 24.306052531415684
2.480000000000000 24.316052531415689
2.490000000000000 24.326052531415687
2.500000000000000 24.336052531415685
2.510000000000000 24.346052531415690
2.520000000000000 24.356052531415688
2.530000000000000 24.366052531415686
2.540000000000000 24.376052531415688
2.550000000000000 24.386052531415686
2.560000000000000 24.396052531415688
2.570000000000000 24.406052531415689
2.580000000000000 24.416052531415687
2.590000000000000 24.426052531415685
2.600000000000000 24.436052531415690
2.609999999999999 24.446052531415688
2.620000000000000 24.456052531415686
2.630000000000000 24.466052531415691
2.640000000000000 24.476052531415689
2.649999999999999 24.486052531415687
2.660000000000000 24.496052531415685
2.670000000000000 24.506052531415683
2.680000000000000 24.516052531415689
2.690000000000000 24.526052531415687
2.700000000000000 24.536052531415685
2.710000000000000 24.546052531415690
2.720000000000000 24.556052531415688
2.730000000000000 24.566052531415686
2.740000000000000 24.576052531415687
2.750000000000000 24.586052531415685
2.760000000000000 24.596052531415687
2.770000000000000 24.606052531415688
2.780000000000000 24.616052531415686
2.790000000000000 24.626052531415688
2.800000000000000 24.636052531415690
2.810000000000000 24.646052531415688
2.820000000000000 24.656052531415686
2.830000000000000 24.666052531415687
2.840000000000000 24.676052531415689
2.850000000000000 24.686052531415687
2.859999999999999 24.696052531415688
2.870000000000000 24.706052531415690
2.880000000000000 24.716052531415684
2.890000000000000 24.726052531415689
2.899999999999999 24.736052531415687
2.910000000000000 24.746052531415685
2.920000000000000 24.756052531415691
2.930000000000000 24.766052531415689
2.940000000000000 24.776052531415687
2.950000000000000 24.786052531415685
2.960000000000000 24.796052531415683
2.970000000000000 24.806052531415688
2.980000000000000 24.816052531415686
2.990000000000000 24.826052531415691
3.000000000000000 24.836052531415689
3.010000000000000 24.846052531415687
3.020000000000000 24.856052531415685
3.030000000000000 24.866052531415686
3.040000000000000 24.876052531415688
3.050000000000000 24.886052531415686
3.060000000000000 24.896052531415688
3.070000000000000 24.906052531415689
3.080000000000000 24.916052531415687
3.090000000000000 24.926052531415689
3.100000000000000 24.936052531415687
3.109999999999999 24.946052531415685
3.120000000000000 24.956052531415690
3.130000000000000 24.966052531415688
3.140000000000000 24.976052531415686
3.149999999999999 24.986052531415687
3.160000000000000 24.996052531415689
3.170000000000000 25.006052531415687
3.180000000000000 25.016052531415689
3.190000000000000 25.026052531415687
3.200000000000000 25.036052531415688
3.210000000000000 25.046052531415690
3.220000000000000 25.056052531415688
3.230000000000000 25.066052531415686
3.240000000000000 25.076052531415684
3.250000000000000 25.086052531415689
3.260000000000000 25.096052531415687
3.270000000000000 25.106052531415685
3.280000000000000 25.116052531415683
3.290000000000000 25.126052531415688
3.300000000000000 25.136052531415686
3.310000000000000 25.146052531415684
3.320000000000000 25.156052531415686
3.330000000000000 25.166052531415687
3.340000000000000 25.176052531415685
3.350000000000000 25.186052531415687
3.359999999999999 25.196052531415688
3.370000000000000 25.206052531415686
3.380000000000000 25.216052531415688
3.390000000000000 25.226052531415686
3.399999999999999 25.236052531415687
3.410000000000000 25.246052531415689
3.420000000000000 25.256052531415687
3.430000000000000 25.266052531415685
3.440000000000000 25.276052531415690
3.450000000000000 25.286052531415688
3.460000000000000 25.296052531415686
3.470000000000000 25.306052531415688
3.480000000000000 25.316052531415686
3.490000000000000 25.326052531415687
3.500000000000000 25.336052531415689
3.510000000000000 25.346052531415687
3.520000000000000 25.356052531415685
3.530000000000000 25.366052531415690
3.540000000000000 25.376052531415688
3.550000000000000 25.386052531415686
3.560000000000000 25.396052531415691
3.570000000000000 25.406052531415689
3.580000000000000 25.416052531415687
3.590000000000000 25.426052531415685
3.600000000000000 25.436052531415683
3.609999999999999 25.446052531415688
3.620000000000000 25.456052531415686
3.630000000000000 25.466052531415684
3.640000000000000 25.476052531415689
3.649999999999999 25.486052531415687
3.660000000000000 25.496052531415685
3.670000000000000 25.506052531415687
3.680000000000000 25.516052531415689
3.690000000000000 25.526052531415687
3.700000000000000 25.536052531415688
3.710000000000000 25.546052531415686
3.720000000000000 25.556052531415688
3.730000000000000 25.566052531415689
3.740000000000000 25.576052531415687
3.750000000000000 25.586052531415685
3.760000000000000 25.596052531415687
3.770000000000000 25.606052531415688
3.780000000000000 25.616052531415686
3.790000000000000 25.626052531415688
3.800000000000000 25.636052531415686
3.810000000000000 25.646052531415688
3.820000000000000 25.656052531415689
3.830000000000000 25.666052531415687
3.840000000000000 25.676052531415689
3.850000000000000 25.686052531415690
3.859999999999999 25.696052531415688
3.870000000000000 25.706052531415686
3.880000000000000 25.716052531415684
3.890000000000000 25.726052531415689
3.899999999999999 25.736052531415687
3.910000000000000 25.746052531415685
3.920000000000000 25.756052531415691
3.930000000000000 25.766052531415689
3.940000000000000 25.776052531415687
3.950000000000000 25.786052531415685
3.960000000000000 25.796052531415686
3.970000000000000 25.806052531415688
3.980000000000000 25.816052531415686
3.990000000000000 25.826052531415687
4.000000000000000 25.836052531415685
4.010000000000000 25.846052531415687
4.020000000000000 25.856052531415688
4.030000000000000 25.866052531415686
4.040000000000000 25.876052531415688
4.050000000000000 25.886052531415690
4.060000000000000 25.896052531415688
4.070000000000000 25.906052531415686
4.080000000000000 25.916052531415687
4.090000000000000 25.926052531415689
4.100000000000000 25.936052531415687
4.110000000000000 25.946052531415688
4.120000000000000 25.956052531415690
4.130000000000000 25.966052531415688
4.140000000000000 25.976052531415689
4.149999999999999 25.986052531415687
4.160000000000000 25.996052531415685
4.170000000000000 26.006052531415691
4.180000000000000 26.016052531415689
4.190000000000000 26.026052531415687
4.200000000000000 26.036052531415692
4.210000000000000 26.046052531415690
4.220000000000000 26.056052531415688
4.230000000000000 26.066052531415686
4.240000000000000 26.076052531415684
4.250000000000000 26.086052531415689
4.260000000000000 26.096052531415687
4.270000000000000 26.106052531415685
4.280000000000000 26.116052531415686
4.290000000000000 26.126052531415688
4.300000000000000 26.136052531415686
4.310000000000000 26.146052531415688
4.320000000000000 26.156052531415686
4.330000000000000 26.166052531415687
4.340000000000000 26.176052531415689
4.350000000000000 26.186052531415687
4.360000000000000 26.196052531415685
4.370000000000000 26.206052531415690
4.380000000000000 26.216052531415688
4.390000000000000 26.226052531415686
4.399999999999999 26.236052531415687
4.410000000000000 26.246052531415689
4.420000000000000 26.256052531415687
4.430000000000000 26.266052531415689
4.440000000000000 26.276052531415687
4.450000000000000 26.286052531415688
4.460000000000000 26.296052531415690
4.470000000000000 26.306052531415688
4.480000000000000 26.316052531415686
4.490000000000000 26.326052531415691
4.500000000000000 26.336052531415689
4.510000000000000 26.346052531415687
4.520000000000000 26.356052531415685
4.530000000000000 26.366052531415690
4.540000000000000 26.376052531415688
4.550000000000000 26.386052531415686
4.560000000000000 26.396052531415684
4.570000000000000 26.406052531415689
4.580000000000000 26.416052531415687
4.590000000000000 26.426052531415685
4.600000000000000 26.436052531415687
4.610000000000000 26.446052531415688
4.620000000000000 26.456052531415686
4.630000000000000 26.466052531415688
4.640000000000000 26.476052531415686
4.649999999999999 26.486052531415684
4.660000000000000 26.496052531415689
4.670000000000000 26.506052531415687
4.680000000000000 26.516052531415685
4.690000000000000 26.526052531415690
4.700000000000000 26.536052531415688
4.710000000000000 26.546052531415686
4.720000000000000 26.556052531415688
4.730000000000000 26.566052531415686
4.740000000000000 26.576052531415687
4.750000000000000 26.586052531415689
4.760000000000000 26.596052531415687
4.770000000000000 26.606052531415688
4.780000000000000 26.616052531415690
4.790000000000000 26.626052531415688
4.800000000000000 26.636052531415686
4.810000000000000 26.646052531415691
4.820000000000000 26.656052531415689
4.830000000000000 26.666052531415687
4.840000000000000 26.676052531415685
4.850000000000000 26.686052531415690
4.860000000000000 26.696052531415688
4.870000000000000 26.706052531415686
4.880000000000000 26.716052531415684
4.890000000000000 26.726052531415689
4.899999999999999 26.736052531415687
4.910000000000000 26.746052531415685
4.920000000000000 26.756052531415691
4.930000000000000 26.766052531415685
4.940000000000000 26.776052531415687
4.950000000000000 26.786052531415688
4.960000000000000 26.796052531415686
4.970000000000000 26.806052531415688
4.980000000000000 26.816052531415689
4.990000000000000 26.826052531415687
5.000000000000000 26.836052531415685
5.010000000000000 26.846052531415687
5.020000000000000 26.856052531415688
5.030000000000000 26.866052531415686
5.040000000000000 26.876052531415688
5.050000000000000 26.886052531415690
5.060000000000000 26.896052531415688
5.070000000000000 26.906052531415689
5.080000000000000 26.916052531415687
5.090000000000000 26.926052531415685
5.100000000000000 26.936052531415690
5.110000000000000 26.946052531415688
5.120000000000000 26.956052531415686
5.130000000000000 26.966052531415691
5.140000000000000 26.976052531415689
5.149999999999999 26.986052531415687
5.160000000000000 26.996052531415685
5.170000000000000 27.006052531415683
5.180000000000000 27.016052531415689
5.190000000000000 27.026052531415687
5.200000000000000 27.036052531415685
5.210000000000000 27.046052531415690
5.220000000000000 27.056052531415688
5.230000000000000 27.066052531415686
5.240000000000000 27.076052531415687
5.250000000000000 27.086052531415689
5.260000000000000 27.096052531415687
5.270000000000000 27.106052531415688
5.280000000000000 27.116052531415686
5.290000000000000 27.126052531415684
5.300000000000000 27.136052531415690
5.310000000000000 27.146052531415688
5.320000000000000 27.156052531415686
5.330000000000000 27.166052531415687
5.340000000000000 27.176052531415689
5.350000000000000 27.186052531415687
5.360000000000000 27.196052531415688
5.370000000000000 27.206052531415686
5.380000000000000 27.216052531415688
5.390000000000000 27.226052531415689
5.399999999999999 27.236052531415687
5.410000000000000 27.246052531415685
5.420000000000000 27.256052531415691
5.430000000000000 27.266052531415689
5.440000000000000 27.276052531415687
5.450000000000000 27.286052531415685
5.460000000000000 27.296052531415690
5.470000000000000 27.306052531415688
5.480000000000000 27.316052531415686
5.490000000000000 27.326052531415684
5.500000000000000 27.336052531415689
5.510000000000000 27.346052531415687
5.520000000000000 27.356052531415685
5.530000000000000 27.366052531415686
5.540000000000000 27.376052531415688
5.550000000000000 27.386052531415686
5.560000000000000 27.396052531415688
5.570000000000000 27.406052531415686
5.580000000000000 27.416052531415687
5.590000000000000 27.426052531415689
5.600000000000000 27.436052531415687
5.610000000000000 27.446052531415685
5.620000000000000 27.456052531415690
5.630000000000000 27.466052531415688
5.640000000000000 27.476052531415686
5.649999999999999 27.486052531415687
5.660000000000000 27.496052531415689
5.670000000000000 27.506052531415687
5.680000000000000 27.516052531415689
5.690000000000000 27.526052531415687
5.700000000000000 27.536052531415688
5.710000000000000 27.546052531415690
5.720000000000000 27.556052531415688
5.730000000000000 27.566052531415686
5.740000000000000 27.576052531415691
5.750000000000000 27.586052531415689
5.760000000000000 27.596052531415687
5.770000000000000 27.606052531415685
5.780000000000000 27.616052531415690
5.790000000000000 27.626052531415688
5.800000000000000 27.636052531415686
5.810000000000000 27.646052531415684
5.820000000000000 27.656052531415689
5.830000000000000 27.666052531415687
5.840000000000000 27.676052531415685
5.850000000000000 27.686052531415687
5.860000000000000 27.696052531415688
5.870000000000000 27.706052531415686
5.880000000000000 27.716052531415688
5.890000000000000 27.726052531415686
5.900000000000000 27.736052531415687
5.910000000000000 27.746052531415689
5.920000000000000 27.756052531415687
5.930000000000000 27.766052531415685
5.940000000000000 27.776052531415687
5.950000000000000 27.786052531415688
5.960000000000000 27.796052531415686
5.970000000000000 27.806052531415688
5.980000000000000 27.816052531415689
5.990000000000000 27.826052531415687
6.000000000000000 27.836052531415689
6.010000000000000 27.846052531415687
6.020000000000000 27.856052531415685
6.029999999999999 27.866052531415690
6.040000000000000 27.876052531415688
6.050000000000000 27.886052531415686
6.060000000000000 27.896052531415691
6.070000000000000 27.906052531415689
6.080000000000000 27.916052531415687
6.090000000000000 27.926052531415685
6.100000000000000 27.936052531415690
6.109999999999999 27.946052531415688
6.120000000000000 27.956052531415686
6.130000000000000 27.966052531415684
6.140000000000001 27.976052531415689
6.150000000000000 27.986052531415687
6.160000000000000 27.996052531415685
6.170000000000000 28.006052531415687
6.180000000000000 28.016052531415689
6.190000000000000 28.026052531415687
6.199999999999999 28.036052531415688
6.210000000000000 28.046052531415686
6.220000000000000 28.056052531415684
6.230000000000000 28.066052531415689
6.240000000000000 28.076052531415687
6.250000000000000 28.086052531415685
6.260000000000000 28.096052531415690
6.270000000000000 28.106052531415688
6.279999999999999 28.116052531415686
6.290000000000000 28.126052531415688
6.300000000000000 28.136052531415686
6.310000000000000 28.146052531415688
6.320000000000000 28.156052531415689
6.330000000000000 28.166052531415687
6.340000000000000 28.176052531415685
6.350000000000000 28.186052531415690
6.359999999999999 28.196052531415688
6.370000000000000 28.206052531415686
6.380000000000000 28.216052531415691
6.390000000000001 28.226052531415689
6.400000000000000 28.236052531415687
6.410000000000000 28.246052531415685
6.420000000000000 28.256052531415691
6.430000000000000 28.266052531415689
6.440000000000000 28.276052531415687
6.449999999999999 28.286052531415685
6.460000000000000 28.296052531415686
6.470000000000000 28.306052531415688
6.480000000000000 28.316052531415686
6.490000000000000 28.326052531415687
6.500000000000000 28.336052531415689
6.510000000000000 28.346052531415687
6.520000000000000 28.356052531415688
6.529999999999999 28.366052531415686
6.540000000000000 28.376052531415688
6.550000000000000 28.386052531415690
6.560000000000000 28.396052531415688
6.570000000000000 28.406052531415686
6.580000000000000 28.416052531415687
6.590000000000000 28.426052531415689
6.600000000000000 28.436052531415687
6.609999999999999 28.446052531415688
6.620000000000000 28.456052531415690
6.630000000000000 28.466052531415688
6.640000000000001 28.476052531415689
6.650000000000000 28.486052531415687
6.660000000000000 28.496052531415689
6.670000000000000 28.506052531415691
6.680000000000000 28.516052531415689
6.690000000000000 28.526052531415687
6.699999999999999 28.536052531415685
6.710000000000000 28.546052531415690
6.720000000000000 28.556052531415688
6.730000000000000 28.566052531415686
6.740000000000000 28.576052531415684
6.750000000000000 28.586052531415689
6.760000000000000 28.596052531415687
6.770000000000000 28.606052531415685
6.779999999999999 28.616052531415686
6.790000000000000 28.626052531415688
6.800000000000000 28.636052531415686
6.810000000000000 28.646052531415688
6.820000000000000 28.656052531415686
6.830000000000000 28.666052531415687
6.840000000000000 28.676052531415689
6.850000000000000 28.686052531415687
6.859999999999999 28.696052531415685
6.870000000000000 28.706052531415690
6.880000000000000 28.716052531415688
6.890000000000001 28.726052531415686
6.900000000000000 28.736052531415691
6.910000000000000 28.746052531415689
6.920000000000000 28.756052531415687
6.930000000000000 28.766052531415689
6.940000000000000 28.776052531415687
6.949999999999999 28.786052531415685
6.960000000000000 28.796052531415690
6.970000000000000 28.806052531415688
6.980000000000000 28.816052531415689
6.990000000000000 28.826052531415691
7.000000000000000 28.836052531415689
7.010000000000000 28.846052531415687
7.020000000000000 28.856052531415685
7.029999999999999 28.866052531415683
7.040000000000000 28.876052531415688
7.050000000000000 28.886052531415686
7.060000000000000 28.896052531415691
7.070000000000000 28.906052531415689
7.080000000000000 28.916052531415687
7.090000000000000 28.926052531415685
7.100000000000000 28.936052531415687
7.109999999999999 28.946052531415685
7.120000000000000 28.956052531415686
7.130000000000000 28.966052531415688
7.140000000000001 28.976052531415686
7.150000000000000 28.986052531415687
7.160000000000000 28.996052531415689
7.170000000000000 29.006052531415687
7.180000000000000 29.016052531415685
7.190000000000000 29.026052531415687
7.199999999999999 29.036052531415688
7.210000000000000 29.046052531415686
7.220000000000000 29.056052531415688
7.230000000000000 29.066052531415689
7.240000000000000 29.076052531415687
7.250000000000000 29.086052531415689
7.260000000000000 29.096052531415687
7.270000000000000 29.106052531415685
7.279999999999999 29.116052531415690
7.290000000000000 29.126052531415688
7.300000000000000 29.136052531415686
7.310000000000000 29.146052531415691
7.320000000000000 29.156052531415689
7.330000000000000 29.166052531415687
7.340000000000000 29.176052531415685
7.350000000000000 29.186052531415683
7.359999999999999 29.196052531415688
7.370000000000000 29.206052531415686
7.380000000000000 29.216052531415684
7.390000000000001 29.226052531415689
7.400000000000000 29.236052531415687
7.410000000000000 29.246052531415685
7.420000000000000 29.256052531415687
7.430000000000000 29.266052531415689
7.440000000000000 29.276052531415687
7.449999999999999 29.286052531415688
7.460000000000000 29.296052531415686
7.470000000000000 29.306052531415684
7.480000000000000 29.316052531415689
7.490000000000000 29.326052531415687
7.500000000000000 29.336052531415685
7.510000000000000 29.346052531415687
7.520000000000000 29.356052531415688
7.529999999999999 29.366052531415686
7.540000000000000 29.376052531415688
7.550000000000000 29.386052531415690
7.560000000000000 29.396052531415688
7.570000000000000 29.406052531415689
7.580000000000000 29.416052531415687
7.590000000000000 29.426052531415685
7.600000000000000 29.436052531415690
7.609999999999999 29.446052531415688
7.620000000000000 29.456052531415686
7.630000000000000 29.466052531415684
7.640000000000001 29.476052531415689
7.650000000000000 29.486052531415687
7.660000000000000 29.496052531415685
7.670000000000000 29.506052531415683
7.680000000000000 29.516052531415689
7.690000000000000 29.526052531415687
7.699999999999999 29.536052531415685
7.710000000000000 29.546052531415686
7.720000000000000 29.556052531415688
7.730000000000000 29.566052531415686
7.740000000000000 29.576052531415687
7.750000000000000 29.586052531415685
7.760000000000000 29.596052531415687
7.770000000000000 29.606052531415688
7.779999999999999 29.616052531415686
7.790000000000000 29.626052531415688
7.800000000000000 29.636052531415690
7.810000000000000 29.646052531415688
7.820000000000000 29.656052531415686
7.830000000000000 29.666052531415687
7.840000000000000 29.676052531415689
7.850000000000000 29.686052531415687
7.859999999999999 29.696052531415688
7.870000000000000 29.706052531415690
7.880000000000000 29.716052531415688
7.890000000000001 29.726052531415689
7.900000000000000 29.736052531415687
7.910000000000000 29.746052531415685
7.920000000000000 29.756052531415691
7.930000000000000 29.766052531415689
7.940000000000000 29.776052531415687
7.950000000000000 29.786052531415692
7.960000000000000 29.796052531415690
7.970000000000000 29.806052531415688
7.980000000000000 29.816052531415686
7.990000000000000 29.826052531415691
8.000000000000000 29.836052531415689
8.010000000000000 29.846052531415687
8.020000000000000 29.856052531415685
8.029999999999999 29.866052531415686
8.039999999999999 29.876052531415688
8.050000000000001 29.886052531415686
8.060000000000000 29.896052531415688
8.070000000000000 29.906052531415689
8.080000000000000 29.916052531415687
8.090000000000000 29.926052531415689
8.100000000000000 29.936052531415687
8.109999999999999 29.946052531415685
8.119999999999999 29.956052531415686
8.129999999999999 29.966052531415688
8.140000000000001 29.976052531415686
8.150000000000000 29.986052531415691
8.160000000000000 29.996052531415689
8.170000000000000 30.006052531415687
8.180000000000000 30.016052531415689
8.190000000000000 30.026052531415687
8.199999999999999 30.036052531415685
8.210000000000001 30.046052531415690
8.220000000000001 30.056052531415688
8.230000000000000 30.066052531415689
8.240000000000000 30.076052531415691
8.250000000000000 30.086052531415689
8.260000000000000 30.096052531415687
8.270000000000000 30.106052531415685
8.279999999999999 30.116052531415690
8.289999999999999 30.126052531415688
8.300000000000001 30.136052531415686
8.310000000000000 30.146052531415684
8.320000000000000 30.156052531415689
8.330000000000000 30.166052531415687
8.340000000000000 30.176052531415685
8.350000000000000 30.186052531415687
8.359999999999999 30.196052531415688
8.369999999999999 30.206052531415686
8.379999999999999 30.216052531415688
8.390000000000001 30.226052531415689
8.400000000000000 30.236052531415687
8.410000000000000 30.246052531415689
8.420000000000000 30.256052531415687
8.430000000000000 30.266052531415685
8.440000000000000 30.276052531415687
8.449999999999999 30.286052531415688
8.460000000000001 30.296052531415686
8.470000000000001 30.306052531415688
8.480000000000000 30.316052531415689
8.490000000000000 30.326052531415687
8.500000000000000 30.336052531415689
8.510000000000000 30.346052531415687
8.520000000000000 30.356052531415688
8.529999999999999 30.366052531415690
8.539999999999999 30.376052531415688
8.550000000000001 30.386052531415686
8.560000000000000 30.396052531415691
8.570000000000000 30.406052531415689
8.580000000000000 30.416052531415687
8.590000000000000 30.426052531415685
8.600000000000000 30.436052531415683
8.609999999999999 30.446052531415688
8.619999999999999 30.456052531415686
8.629999999999999 30.466052531415684
8.640000000000001 30.476052531415689
8.650000000000000 30.486052531415687
8.660000000000000 30.496052531415685
8.670000000000000 30.506052531415687
8.680000000000000 30.516052531415685
8.690000000000000 30.526052531415687
8.699999999999999 30.536052531415688
8.710000000000001 30.546052531415686
8.720000000000001 30.556052531415688
8.730000000000000 30.566052531415689
8.740000000000000 30.576052531415687
8.750000000000000 30.586052531415685
8.760000000000000 30.596052531415690
8.770000000000000 30.606052531415688
8.779999999999999 30.616052531415686
8.789999999999999 30.626052531415688
8.800000000000001 30.636052531415690
8.810000000000000 30.646052531415688
8.820000000000000 30.656052531415689
8.830000000000000 30.666052531415687
8.840000000000000 30.676052531415685
8.850000000000000 30.686052531415690
8.859999999999999 30.696052531415688
8.869999999999999 30.706052531415686
8.879999999999999 30.716052531415684
8.890000000000001 30.726052531415689
8.900000000000000 30.736052531415687
8.910000000000000 30.746052531415685
8.920000000000000 30.756052531415683
8.930000000000000 30.766052531415689
8.940000000000000 30.776052531415687
8.949999999999999 30.786052531415685
8.960000000000001 30.796052531415690
8.970000000000001 30.806052531415688
8.980000000000000 30.816052531415686
8.990000000000000 30.826052531415687
9.000000000000000 30.836052531415685
9.010000000000000 30.846052531415687
9.020000000000000 30.856052531415688
9.029999999999999 30.866052531415686
9.039999999999999 30.876052531415684
9.050000000000001 30.886052531415690
9.060000000000000 30.896052531415688
9.070000000000000 30.906052531415686
9.080000000000000 30.916052531415687
9.090000000000000 30.926052531415689
9.100000000000000 30.936052531415687
9.109999999999999 30.946052531415688
9.119999999999999 30.956052531415686
9.130000000000001 30.966052531415688
9.140000000000001 30.976052531415689
9.150000000000000 30.986052531415687
9.160000000000000 30.996052531415685
9.170000000000000 31.006052531415691
9.180000000000000 31.016052531415689
9.190000000000000 31.026052531415687
9.199999999999999 31.036052531415685
9.210000000000001 31.046052531415690
9.220000000000001 31.056052531415688
9.230000000000000 31.066052531415686
9.240000000000000 31.076052531415684
9.250000000000000 31.086052531415689
9.260000000000000 31.096052531415687
9.270000000000000 31.106052531415685
9.279999999999999 31.116052531415686
9.289999999999999 31.126052531415684
9.300000000000001 31.136052531415686
9.310000000000000 31.146052531415688
9.320000000000000 31.156052531415686
9.330000000000000 31.166052531415687
9.340000000000000 31.176052531415689
9.350000000000000 31.186052531415687
9.359999999999999 31.196052531415685
9.369999999999999 31.206052531415690
9.380000000000001 31.216052531415688
9.390000000000001 31.226052531415686
9.400000000000000 31.236052531415687
9.410000000000000 31.246052531415689
9.420000000000000 31.256052531415687
9.430000000000000 31.266052531415689
9.440000000000000 31.276052531415687
9.449999999999999 31.286052531415685
9.460000000000001 31.296052531415690
9.470000000000001 31.306052531415688
9.480000000000000 31.316052531415689
9.490000000000000 31.326052531415691
9.500000000000000 31.336052531415689
9.510000000000000 31.346052531415687
9.520000000000000 31.356052531415685
9.529999999999999 31.366052531415690
9.539999999999999 31.376052531415688
9.550000000000001 31.386052531415686
9.560000000000000 31.396052531415684
9.570000000000000 31.406052531415689
9.580000000000000 31.416052531415687
9.590000000000000 31.426052531415685
9.600000000000000 31.436052531415687
9.609999999999999 31.446052531415685
9.619999999999999 31.456052531415686
9.630000000000001 31.466052531415688
9.640000000000001 31.476052531415689
9.650000000000000 31.486052531415687
9.660000000000000 31.496052531415689
9.670000000000000 31.506052531415687
9.680000000000000 31.516052531415685
9.690000000000000 31.526052531415687
9.699999999999999 31.536052531415688
9.710000000000001 31.546052531415686
9.720000000000001 31.556052531415691
9.730000000000000 31.566052531415689
9.740000000000000 31.576052531415687
9.750000000000000 31.586052531415689
9.760000000000000 31.596052531415687
9.770000000000000 31.606052531415685
9.779999999999999 31.616052531415690
9.789999999999999 31.626052531415688
9.800000000000001 31.636052531415690
9.810000000000000 31.646052531415691
9.820000000000000 31.656052531415689
9.830000000000000 31.666052531415687
9.840000000000000 31.676052531415685
9.850000000000000 31.686052531415683
9.859999999999999 31.696052531415688
9.869999999999999 31.706052531415686
9.880000000000001 31.716052531415684
9.890000000000001 31.726052531415689
9.900000000000000 31.736052531415687
9.910000000000000 31.746052531415685
9.920000000000000 31.756052531415687
9.930000000000000 31.766052531415689
9.940000000000000 31.776052531415687
9.949999999999999 31.786052531415688
9.960000000000001 31.796052531415690
9.970000000000001 31.806052531415688
9.980000000000000 31.816052531415689
9.990000000000000 31.826052531415687
10.000000000000000 31.836052531415685

==> tikz/results_ssfm_filtertaps.txt <==
-5 15.5242241496860
-4.50000000000000 16.0594828298331
-4 16.3408533638434
-3.50000000000000 16.6222267086471
-3 16.8049344403240
-2.50000000000000 17.2788550944597
-2 17.6219636995070
-1.50000000000000 17.4456363973198
-1 17.8810307074062
-0.500000000000000 17.9155438711669
0 18.1693769906312
0.500000000000000 18.2002501547341
1 18.2909184007727
1.50000000000000 18.0801723362807
2 17.9391339781170
2.50000000000000 17.5835122655349
3 17.4217873459335
3.50000000000000 16.8654330445500
4 16.4800089920428
4.50000000000000 15.9142298924873
5 15.2605986501050
5.50000000000000 14.5174461191572
6 13.7679613997974

==> tikz/results_ssfm_filtertaps_M2.txt <==
-5	15.0189098715357
-4.50000000000000	15.6500229087019
-4	15.8578998727103
-3.50000000000000	16.0129030266029
-3	16.3178051665833
-2.50000000000000	16.5865805344853
-2	17.0459048143171
-1.50000000000000	16.5899035121263
-1	17.0707931623459
-0.500000000000000	17.2154609830334
0	17.3034791255776
0.500000000000000	17.2367770380823
1	17.5580057398503
1.50000000000000	17.4025745178087
2	17.1048024256137
2.50000000000000	16.7183111870162
3	16.7183254225216
3.50000000000000	16.0355687014551
4	15.9805089822657
4.50000000000000	15.4291169391161
5	14.8368466505775
5.50000000000000	14.2695820017096
6	13.5630596855281
